Auditable and Deployable Multi-Agent Motion Planning via Posetal Games from Legal Guidelines

When robots are deployed in the real-world, they must interact with other agents and accomplish their own goals while adhering to legal constraints. These potentially conflicting objectives are often only partially prioritized, making scalarized objectives or fully specified hierarchies unsuitable. We present a framework for multi-agent motion planning under legal requirements based on games with partially ordered preferences (posetal games). Scenario-independent legal guidelines order abstract legal concerns, from which we automatically derive agent preferences and a legal game for any concrete scenario. Agents may refine their legal preferences with private objectives, and regulators may refine the guideline as laws evolve. We prove that such customizations can only remove equilibria and thus preserve legality. To coordinate agents without explicitly communicating private preferences, we introduce belief play, which provably recovers the true equilibria from conservative local games, and a distributed iterative best-response protocol requiring less information. We apply the framework to maritime navigation, systematically lifting pairwise traffic rules to multi-vessel encounters. On seven encounters with up to four vessels, every rule violation of the committed equilibria is certified as forced by the legal hierarchy or unsatisfiable, and defectors are identified from public information in all tested cases. These results indicate that guideline-based posetal games offer an auditable route from partially specified laws to multi-agent motion planning.

==> data/trajectories/crossing/alfa.csv <==
traj,time,x,y
0,0,0.0,-1000.0
0,48,0.0,1400.0
0,49,0.0,1400.0
0,49,nan,nan
1,0,0.0,-1000.0
1,1,0.0,-950.0
1,2,-14.8,-902.2
1,4,-71.2,-819.7
1,5,-86.0,-771.9
1,38,-86.0,878.1
1,39,-71.2,925.8
1,41,-14.8,1008.4
1,42,-0.0,1056.1
1,49,0.0,1406.1
1,50,0.0,1406.1
1,50,nan,nan
2,0,0.0,-1000.0
2,1,0.0,-950.0
2,2,-14.8,-902.2
2,7,-155.9,-695.9
2,8,-170.7,-648.1
2,33,-170.7,601.9
2,34,-155.9,649.6
2,39,-14.8,856.0
2,40,-0.0,903.7
2,50,0.0,1403.7
2,51,0.0,1403.7
2,51,nan,nan
3,0,0.0,-1000.0
3,1,0.0,-950.0
3,2,-14.8,-902.2
3,10,-235.9,-568.9
3,11,-250.0,-520.9
3,31,-250.0,479.1
3,32,-235.2,526.8
3,40,-14.1,860.1
3,41,0.0,908.1
3,51,0.0,1408.1
3,52,0.0,1408.1
3,52,nan,nan
4,0,0.0,-1000.0
4,1,0.0,-950.0
4,2,-14.8,-902.2
4,3,-43.0,-861.0
4,14,-379.5,-425.9
4,15,-397.1,-379.1
4,16,-400.0,-329.2
4,24,-400.0,70.8
4,25,-385.2,118.6
4,26,-357.0,159.8
4,37,-20.5,594.9
4,38,-2.9,641.7
4,39,0.0,691.6
4,53,0.0,1391.6
4,54,0.0,1391.6
4,54,nan,nan
5,0,0.0,-1000.0
5,1,0.0,-950.0
5,2,-14.8,-902.2
5,3,-43.0,-861.0
5,16,-514.9,-414.0
5,17,-539.5,-370.4
5,18,-550.0,-321.5
5,26,-550.0,78.5
5,27,-535.2,126.2
5,28,-507.0,167.5
5,41,-35.1,614.5
5,42,-10.5,658.0
5,43,0.0,706.9
5,57,0.0,1406.9
5,58,0.0,1406.9
5,58,nan,nan
6,0,0.0,-1000.0
6,1,0.0,-950.0
6,2,-14.8,-902.2
6,3,-43.0,-861.0
6,4,-82.2,-829.9
6,17,-639.4,-495.1
6,18,-672.7,-457.9
6,19,-693.5,-412.4
6,20,-700.0,-362.9
6,30,-700.0,137.1
6,31,-685.2,184.9
6,32,-657.0,226.2
6,33,-617.8,257.3
6,46,-60.6,592.0
6,47,-27.3,629.3
6,48,-6.5,674.7
6,49,0.0,724.3
6,63,0.0,1424.3
6,64,0.0,1424.3
6,64,nan,nan
7,0,0.0,-1000.0
7,1,0.0,-950.0
7,2,14.8,-902.2
7,4,71.2,-819.7
7,5,86.0,-771.9
7,38,86.0,878.1
7,39,71.2,925.8
7,41,14.8,1008.4
7,42,0.0,1056.1
7,49,0.0,1406.1
7,50,0.0,1406.1
7,50,nan,nan
8,0,0.0,-1000.0
8,1,0.0,-950.0
8,2,14.8,-902.2
8,7,155.9,-695.9
8,8,170.7,-648.1
8,33,170.7,601.9
8,34,155.9,649.6
8,39,14.8,856.0
8,40,0.0,903.7
8,50,0.0,1403.7
8,51,0.0,1403.7
8,51,nan,nan
9,0,0.0,-1000.0
9,1,0.0,-950.0
9,2,14.8,-902.2
9,10,235.9,-568.9
9,11,250.0,-520.9
9,31,250.0,479.1
9,32,235.2,526.8
9,40,14.1,860.1
9,41,0.0,908.1
9,51,0.0,1408.1
9,52,0.0,1408.1
9,52,nan,nan
10,0,0.0,-1000.0
10,1,0.0,-950.0
10,2,14.8,-902.2
10,3,43.0,-861.0
10,14,379.5,-425.9
10,15,397.1,-379.1
10,16,400.0,-329.2
10,24,400.0,70.8
10,25,385.2,118.6
10,26,357.0,159.8
10,37,20.5,594.9
10,38,2.9,641.7
10,39,0.0,691.6
10,53,0.0,1391.6
10,54,0.0,1391.6
10,54,nan,nan
11,0,0.0,-1000.0
11,1,0.0,-950.0
11,2,14.8,-902.2
11,3,43.0,-861.0
11,16,514.9,-414.0
11,17,539.5,-370.4
11,18,550.0,-321.5
11,26,550.0,78.5
11,27,535.2,126.2
11,28,507.0,167.5
11,41,35.1,614.5
11,42,10.5,658.0
11,43,-0.0,706.9
11,57,-0.0,1406.9
11,58,-0.0,1406.9
11,58,nan,nan
12,0,0.0,-1000.0
12,1,0.0,-950.0
12,2,14.8,-902.2
12,3,43.0,-861.0
12,4,82.2,-829.9
12,17,639.4,-495.1
12,18,672.7,-457.9
12,19,693.5,-412.4
12,20,700.0,-362.9
12,30,700.0,137.1
12,31,685.2,184.9
12,32,657.0,226.2
12,33,617.8,257.3
12,46,60.6,592.0
12,47,27.3,629.3
12,48,6.5,674.7
12,49,0.0,724.3
12,63,0.0,1424.3
12,64,0.0,1424.3
12,64,nan,nan
13,0,0.0,-1000.0
13,1,0.0,-957.9
13,6,0.0,-757.9
13,7,0.0,-714.2
13,49,0.0,1385.8
13,50,0.0,1400.0
13,50,nan,nan
14,0,0.0,-1000.0
14,1,0.0,-961.9
14,10,0.0,-714.4
14,11,0.0,-673.6
14,52,0.0,1376.4
14,53,0.0,1400.0
14,53,nan,nan
15,0,0.0,-1000.0
15,1,0.0,-957.9
15,2,-9.5,-919.3
15,3,-27.3,-884.0
15,5,-71.9,-817.7
15,6,-83.7,-779.5
15,7,-86.0,-736.1
15,39,-86.0,863.9
15,40,-75.4,912.3
15,41,-51.0,955.4
15,42,-22.8,996.7
15,43,-4.2,1042.6
15,44,-0.0,1092.0
15,50,0.0,1392.0
15,51,0.0,1406.1
15,51,nan,nan
16,0,0.0,-1000.0
16,1,0.0,-961.9
16,2,-4.6,-935.1
16,3,-12.7,-908.8
16,4,-26.4,-885.3
16,7,-72.1,-816.8
16,8,-80.3,-790.5
16,9,-86.0,-763.9
16,10,-86.0,-736.3
16,11,-86.0,-695.5
16,42,-86.0,854.5
16,43,-78.2,903.3
16,44,-56.3,947.7
16,45,-28.1,988.9
16,46,-7.0,1033.6
16,47,-0.0,1082.6
16,53,0.0,1382.6
16,54,0.0,1406.1
16,54,nan,nan
17,0,0.0,-1000.0
17,1,0.0,-957.9
17,2,-9.5,-919.3
17,3,-27.3,-884.0
17,6,-95.0,-785.0
17,7,-119.7,-748.9
17,8,-147.9,-707.6
17,9,-166.5,-661.7
17,10,-170.7,-612.3
17,34,-170.7,587.7
17,35,-160.1,636.1
17,36,-135.7,679.2
17,40,-22.8,844.3
17,41,-4.2,890.2
17,42,-0.0,939.6
17,51,0.0,1389.6
17,52,0.0,1403.7
17,52,nan,nan
18,0,0.0,-1000.0
18,1,0.0,-961.9
18,2,-4.6,-935.1
18,3,-12.7,-908.8
18,4,-26.4,-885.3
18,10,-119.6,-749.0
18,11,-142.6,-715.3
18,12,-163.8,-670.6
18,13,-170.7,-621.7
18,37,-170.7,578.3
18,38,-162.9,627.1
18,39,-141.0,671.5
18,43,-28.1,836.5
18,44,-7.0,881.2
18,45,-0.0,930.2
18,54,0.0,1380.2
18,55,0.0,1403.7
18,55,nan,nan
19,0,0.0,-1000.0
19,1,0.0,-957.9
19,2,-9.5,-919.3
19,3,-27.0,-883.8
19,6,-93.3,-783.8
19,7,-117.5,-747.4
19,11,-228.1,-580.7
19,12,-246.0,-534.5
19,13,-250.0,-485.1
19,32,-250.0,464.9
19,33,-239.4,513.3
19,34,-215.4,556.7
19,41,-21.9,848.3
19,42,-4.0,894.5
19,43,0.0,944.0
19,52,0.0,1394.0
19,53,0.0,1394.0
19,53,nan,nan
20,0,0.0,-1000.0
20,1,0.0,-961.9
20,2,-4.6,-935.1
20,3,-12.7,-908.8
20,4,-26.2,-885.1
20,10,-117.4,-747.5
20,11,-140.0,-713.5
20,14,-222.9,-588.5
20,15,-243.4,-543.5
20,16,-250.0,-494.5
20,35,-250.0,455.5
20,36,-242.2,504.3
20,37,-220.6,548.9
20,44,-27.1,840.5
20,45,-6.6,885.5
20,46,0.0,934.6
20,55,0.0,1384.6
20,56,0.0,1408.1
20,56,nan,nan
21,0,0.0,-1000.0
21,1,0.0,-957.9
21,2,-9.5,-919.3
21,3,-27.3,-884.0
21,4,-50.4,-851.4
21,6,-99.4,-788.1
21,7,-126.1,-753.5
21,15,-370.9,-437.1
21,16,-392.1,-392.4
21,17,-399.2,-343.3
21,18,-400.0,-293.4
21,25,-400.0,56.6
21,26,-389.4,105.0
21,27,-365.0,148.1
21,28,-335.1,188.2
21,38,-29.1,583.7
21,39,-7.9,628.4
21,40,-0.8,677.5
21,41,0.0,727.4
21,54,0.0,1377.4
21,55,0.0,1391.6
21,55,nan,nan
22,0,0.0,-1000.0
22,1,0.0,-961.9
22,2,-4.6,-935.1
22,3,-12.7,-908.8
22,4,-26.4,-885.3
22,5,-41.9,-862.6
22,10,-126.0,-753.7
22,11,-151.0,-721.4
22,18,-365.1,-444.6
22,19,-388.8,-401.2
22,20,-398.6,-352.7
22,21,-400.0,-302.8
22,28,-400.0,47.2
22,29,-392.2,96.1
22,30,-370.3,140.4
22,31,-340.8,180.7
22,41,-34.9,576.2
22,42,-11.2,619.6
22,43,-1.4,668.1
22,44,0.0,718.0
22,57,0.0,1368.0
22,58,0.0,1391.6
22,58,nan,nan
23,0,0.0,-1000.0
23,1,0.0,-957.9
23,2,-9.5,-919.3
23,3,-27.3,-884.0
23,4,-51.8,-852.6
23,6,-109.9,-797.6
23,7,-141.6,-767.6
23,17,-504.7,-423.7
23,18,-532.5,-382.8
23,19,-547.0,-335.4
23,20,-550.0,-285.7
23,27,-550.0,64.3
23,28,-539.4,112.7
23,29,-515.0,155.8
23,30,-481.0,192.1
23,42,-45.3,604.7
23,43,-17.5,645.7
23,44,-3.0,693.1
23,45,0.0,742.8
23,58,0.0,1392.8
23,59,0.0,1406.9
23,59,nan,nan
24,0,0.0,-1000.0
24,1,0.0,-961.9
24,2,-4.6,-935.1
24,3,-12.7,-908.8
24,4,-26.4,-885.3
24,5,-41.9,-862.6
24,10,-141.5,-767.7
24,11,-171.1,-739.6
24,20,-497.8,-430.2
24,21,-527.9,-390.9
24,22,-545.0,-344.6
24,23,-550.0,-295.1
24,30,-550.0,54.9
24,31,-542.2,103.7
24,32,-520.3,148.0
24,33,-487.8,185.7
24,45,-52.2,598.3
24,46,-22.1,637.5
24,47,-5.0,683.9
24,48,0.0,733.4
24,61,0.0,1383.4
24,62,0.0,1406.9
24,62,nan,nan
25,0,0.0,-1000.0
25,1,0.0,-957.9
25,2,-9.5,-919.3
25,3,-27.3,-884.0
25,4,-52.5,-853.4
25,5,-84.0,-828.8
25,6,-118.3,-808.2
25,7,-155.8,-785.7
25,18,-627.2,-502.4
25,19,-663.3,-468.4
25,20,-687.6,-425.3
25,21,-698.2,-376.9
25,22,-700.0,-327.0
25,31,-700.0,123.0
25,32,-689.4,171.4
25,33,-665.0,214.5
25,34,-628.9,248.5
25,35,-587.1,275.7
25,47,-72.8,584.7
25,48,-36.7,618.7
25,49,-12.4,661.8
25,50,-1.8,710.3
25,51,0.0,760.1
25,64,0.0,1410.1
25,65,0.0,1410.1
25,65,nan,nan
26,0,0.0,-1000.0
26,1,0.0,-961.9
26,2,-4.6,-935.1
26,3,-12.7,-908.8
26,4,-26.4,-885.3
26,5,-41.9,-862.6
26,7,-84.8,-828.3
26,10,-155.6,-785.8
26,11,-190.6,-764.8
26,21,-619.2,-507.3
26,22,-657.0,-475.4
26,23,-683.7,-433.8
26,24,-697.0,-386.2
26,25,-700.0,-336.4
26,34,-700.0,113.6
26,35,-692.2,162.4
26,36,-670.3,206.7
26,37,-636.3,242.6
26,38,-595.2,270.9
26,50,-80.8,579.9
26,51,-43.0,611.7
26,52,-16.3,653.3
26,53,-3.0,700.9
26,54,0.0,750.7
26,67,0.0,1400.7
26,68,0.0,1400.7
26,68,nan,nan
27,0,0.0,-1000.0
27,1,0.0,-957.9
27,2,9.5,-919.3
27,3,27.3,-884.0
27,5,71.9,-817.7
27,6,83.7,-779.5
27,7,86.0,-736.1
27,39,86.0,863.9
27,40,75.4,912.3
27,41,51.0,955.4
27,42,22.8,996.7
27,43,4.2,1042.6
27,44,0.0,1092.0
27,50,0.0,1392.0
27,51,0.0,1406.1
27,51,nan,nan
28,0,0.0,-1000.0
28,1,0.0,-961.9
28,2,4.6,-935.1
28,3,12.7,-908.8
28,4,26.4,-885.3
28,7,72.1,-816.8
28,8,80.3,-790.5
28,9,86.0,-763.9
28,10,86.0,-736.3
28,11,86.0,-695.5
28,42,86.0,854.5
28,43,78.2,903.3
28,44,56.3,947.7
28,45,28.1,988.9
28,46,7.0,1033.6
28,47,0.0,1082.6
28,53,0.0,1382.6
28,54,0.0,1406.1
28,54,nan,nan
29,0,0.0,-1000.0
29,1,0.0,-957.9
29,2,9.5,-919.3
29,3,27.3,-884.0
29,6,95.0,-785.0
29,7,119.7,-748.9
29,8,147.9,-707.6
29,9,166.5,-661.7
29,10,170.7,-612.3
29,34,170.7,587.7
29,35,160.1,636.1
29,36,135.7,679.2
29,40,22.8,844.3
29,41,4.2,890.2
29,42,0.0,939.6
29,51,0.0,1389.6
29,52,0.0,1403.7
29,52,nan,nan
30,0,0.0,-1000.0
30,1,0.0,-961.9
30,2,4.6,-935.1
30,3,12.7,-908.8
30,4,26.4,-885.3
30,10,119.6,-749.0
30,11,142.6,-715.3
30,12,163.8,-670.6
30,13,170.7,-621.7
30,37,170.7,578.3
30,38,162.9,627.1
30,39,141.0,671.5
30,43,28.1,836.5
30,44,7.0,881.2
30,45,0.0,930.2
30,54,0.0,1380.2
30,55,0.0,1403.7
30,55,nan,nan
31,0,0.0,-1000.0
31,1,0.0,-957.9
31,2,9.5,-919.3
31,3,27.0,-883.8
31,6,93.3,-783.8
31,7,117.5,-747.4
31,11,228.1,-580.7
31,12,246.0,-534.5
31,13,250.0,-485.1
31,32,250.0,464.9
31,33,239.4,513.3
31,34,215.4,556.7
31,41,21.9,848.3
31,42,4.0,894.5
31,43,0.0,944.0
31,52,0.0,1394.0
31,53,0.0,1394.0
31,53,nan,nan
32,0,0.0,-1000.0
32,1,0.0,-961.9
32,2,4.6,-935.1
32,3,12.7,-908.8
32,4,26.2,-885.1
32,10,117.4,-747.5
32,11,140.0,-713.5
32,14,222.9,-588.5
32,15,243.4,-543.5
32,16,250.0,-494.5
32,35,250.0,455.5
32,36,242.2,504.3
32,37,220.6,548.9
32,44,27.1,840.5
32,45,6.6,885.5
32,46,0.0,934.6
32,55,0.0,1384.6
32,56,0.0,1408.1
32,56,nan,nan
33,0,0.0,-1000.0
33,1,0.0,-957.9
33,2,9.5,-919.3
33,3,27.3,-884.0
33,4,50.4,-851.4
33,6,99.4,-788.1
33,7,126.1,-753.5
33,15,370.9,-437.1
33,16,392.1,-392.4
33,17,399.2,-343.3
33,18,400.0,-293.4
33,25,400.0,56.6
33,26,389.4,105.0
33,27,365.0,148.1
33,28,335.1,188.2
33,38,29.1,583.7
33,39,7.9,628.4
33,40,0.8,677.5
33,41,0.0,727.4
33,54,0.0,1377.4
33,55,0.0,1391.6
33,55,nan,nan
34,0,0.0,-1000.0
34,1,0.0,-961.9
34,2,4.6,-935.1
34,3,12.7,-908.8
34,4,26.4,-885.3
34,5,41.9,-862.6
34,10,126.0,-753.7
34,11,151.0,-721.4
34,18,365.1,-444.6
34,19,388.8,-401.2
34,20,398.6,-352.7
34,21,400.0,-302.8
34,28,400.0,47.2
34,29,392.2,96.1
34,30,370.3,140.4
34,31,340.8,180.7
34,41,34.9,576.2
34,42,11.2,619.6
34,43,1.4,668.1
34,44,0.0,718.0
34,57,0.0,1368.0
34,58,0.0,1391.6
34,58,nan,nan
35,0,0.0,-1000.0
35,1,0.0,-957.9
35,2,9.5,-919.3
35,3,27.3,-884.0
35,4,51.8,-852.6
35,6,109.9,-797.6
35,7,141.6,-767.6
35,17,504.7,-423.7
35,18,532.5,-382.8
35,19,547.0,-335.4
35,20,550.0,-285.7
35,27,550.0,64.3
35,28,539.4,112.7
35,29,515.0,155.8
35,30,481.0,192.1
35,42,45.3,604.7
35,43,17.5,645.7
35,44,3.0,693.1
35,45,-0.0,742.8
35,58,-0.0,1392.8
35,59,-0.0,1406.9
35,59,nan,nan
36,0,0.0,-1000.0
36,1,0.0,-961.9
36,2,4.6,-935.1
36,3,12.7,-908.8
36,4,26.4,-885.3
36,5,41.9,-862.6
36,10,141.5,-767.7
36,11,171.1,-739.6
36,20,497.8,-430.2
36,21,527.9,-390.9
36,22,545.0,-344.6
36,23,550.0,-295.1
36,30,550.0,54.9
36,31,542.2,103.7
36,32,520.3,148.0
36,33,487.8,185.7
36,45,52.2,598.3
36,46,22.1,637.5
36,47,5.0,683.9
36,48,-0.0,733.4
36,61,-0.0,1383.4
36,62,-0.0,1406.9
36,62,nan,nan
37,0,0.0,-1000.0
37,1,0.0,-957.9
37,2,9.5,-919.3
37,3,27.3,-884.0
37,4,52.5,-853.4
37,5,84.0,-828.8
37,6,118.3,-808.2
37,7,155.8,-785.7
37,18,627.2,-502.4
37,19,663.3,-468.4
37,20,687.6,-425.3
37,21,698.2,-376.9
37,22,700.0,-327.0
37,31,700.0,123.0
37,32,689.4,171.4
37,33,665.0,214.5
37,34,628.9,248.5
37,35,587.1,275.7
37,47,72.8,584.7
37,48,36.7,618.7
37,49,12.4,661.8
37,50,1.8,710.3
37,51,0.0,760.1
37,64,0.0,1410.1
37,65,0.0,1410.1
37,65,nan,nan
38,0,0.0,-1000.0
38,1,0.0,-961.9
38,2,4.6,-935.1
38,3,12.7,-908.8
38,4,26.4,-885.3
38,5,41.9,-862.6
38,7,84.8,-828.3
38,10,155.6,-785.8
38,11,190.6,-764.8
38,21,619.2,-507.3
38,22,657.0,-475.4
38,23,683.7,-433.8
38,24,697.0,-386.2
38,25,700.0,-336.4
38,34,700.0,113.6
38,35,692.2,162.4
38,36,670.3,206.7
38,37,636.3,242.6
38,38,595.2,270.9
38,50,80.8,579.9
38,51,43.0,611.7
38,52,16.3,653.3
38,53,3.0,700.9
38,54,0.0,750.7
38,67,0.0,1400.7
38,68,0.0,1400.7
38,68,nan,nan
39,0,0.0,-1000.0
39,1,0.0,-962.0
39,13,0.0,-721.2
39,14,0.0,-694.4
39,15,0.0,-647.4
39,55,0.0,1352.6
39,56,0.0,1400.0
39,56,nan,nan
40,0,0.0,-1000.0
40,1,0.0,-962.0
40,2,0.0,-945.7
40,19,0.0,-733.2
40,20,0.0,-718.4
40,21,0.0,-683.4
40,62,0.0,1366.4
40,63,0.0,1400.0
40,63,nan,nan


==> data/trajectories/crossing/bravo.csv <==
traj,time,x,y
0,0,866.0,500.0
0,48,-1212.4,-700.0
0,49,-1212.4,-700.0
0,49,nan,nan
1,0,866.0,500.0
1,1,822.7,475.0
1,2,788.7,438.3
1,4,745.5,348.2
1,5,711.5,311.5
1,38,-717.4,-513.5
1,39,-766.2,-524.6
1,41,-865.9,-517.0
1,42,-914.6,-528.1
1,49,-1217.7,-703.1
1,50,-1217.7,-703.1
1,50,nan,nan
2,0,866.0,500.0
2,1,822.7,475.0
2,2,788.7,438.3
2,7,680.6,212.9
2,8,646.7,176.2
2,33,-435.9,-448.8
2,34,-484.6,-459.9
2,39,-733.9,-440.8
2,40,-782.7,-451.9
2,50,-1215.7,-701.9
2,51,-1215.7,-701.9
2,51,nan,nan
3,0,866.0,500.0
3,1,822.7,475.0
3,2,788.7,438.3
3,10,610.6,80.2
3,11,576.1,44.0
3,31,-289.9,-456.0
3,32,-338.6,-467.1
3,40,-737.9,-442.3
3,41,-786.5,-454.1
3,51,-1219.5,-704.1
3,52,-1219.5,-704.1
3,52,nan,nan
4,0,866.0,500.0
4,1,822.7,475.0
4,2,788.7,438.3
4,3,767.1,393.2
4,14,558.6,-115.7
4,15,526.9,-154.3
4,16,485.1,-181.8
4,24,138.7,-381.8
4,25,89.9,-392.9
4,26,40.1,-389.1
4,37,-504.9,-315.1
4,38,-554.2,-323.4
4,39,-598.9,-345.8
4,53,-1205.2,-695.8
4,54,-1205.2,-695.8
4,54,nan,nan
5,0,866.0,500.0
5,1,822.7,475.0
5,2,788.7,438.3
5,3,767.1,393.2
5,16,616.0,-238.9
5,17,590.5,-282.0
5,18,553.5,-315.5
5,26,207.1,-515.5
5,27,158.3,-526.6
5,28,108.4,-522.8
5,41,-514.6,-337.6
5,42,-564.6,-338.2
5,43,-612.2,-353.5
5,57,-1218.4,-703.5
5,58,-1218.4,-703.5
5,58,nan,nan
6,0,866.0,500.0
6,1,822.7,475.0
6,2,788.7,438.3
6,3,767.1,393.2
6,4,759.8,343.8
6,17,748.5,-306.1
6,18,732.9,-353.6
6,19,703.9,-394.4
6,20,664.2,-424.8
6,30,231.2,-674.8
6,31,182.5,-685.9
6,32,132.6,-682.1
6,33,86.1,-663.7
6,46,-482.4,-348.5
6,47,-531.3,-338.3
6,48,-581.1,-343.0
6,49,-627.3,-362.1
6,63,-1233.5,-712.1
6,64,-1233.5,-712.1
6,64,nan,nan
7,0,866.0,500.0
7,1,822.7,475.0
7,2,774.0,463.9
7,4,674.3,471.5
7,5,625.5,460.5
7,38,-803.4,-364.5
7,39,-837.4,-401.2
7,41,-880.7,-491.4
7,42,-914.6,-528.1
7,49,-1217.7,-703.1
7,50,-1217.7,-703.1
7,50,nan,nan
8,0,866.0,500.0
8,1,822.7,475.0
8,2,774.0,463.9
8,7,524.7,483.0
8,8,475.9,471.9
8,33,-606.6,-153.1
8,34,-640.6,-189.8
8,39,-748.7,-415.2
8,40,-782.7,-451.9
8,50,-1215.7,-701.9
8,51,-1215.7,-701.9
8,51,nan,nan
9,0,866.0,500.0
9,1,822.7,475.0
9,2,774.0,463.9
9,10,374.7,488.8
9,11,326.1,477.0
9,31,-539.9,-23.0
9,32,-573.9,-59.7
9,40,-752.0,-417.9
9,41,-786.5,-454.1
9,51,-1219.5,-704.1
9,52,-1219.5,-704.1
9,52,nan,nan
10,0,866.0,500.0
10,1,822.7,475.0
10,2,774.0,463.9
10,3,724.1,467.7
10,14,179.1,541.7
10,15,129.8,533.4
10,16,85.1,511.0
10,24,-261.3,311.0
10,25,-295.3,274.3
10,26,-316.9,229.2
10,37,-525.4,-279.7
10,38,-557.2,-318.3
10,39,-598.9,-345.8
10,53,-1205.2,-695.8
10,54,-1205.2,-695.8
10,54,nan,nan
11,0,866.0,500.0
11,1,822.7,475.0
11,2,774.0,463.9
11,3,724.1,467.7
11,16,101.1,652.9
11,17,51.1,652.4
11,18,3.5,637.1
11,26,-342.9,437.1
11,27,-376.9,400.4
11,28,-398.5,355.3
11,41,-549.7,-276.9
11,42,-575.2,-319.9
11,43,-612.2,-353.5
11,57,-1218.4,-703.5
11,58,-1218.4,-703.5
11,58,nan,nan
12,0,866.0,500.0
12,1,822.7,475.0
12,2,774.0,463.9
12,3,724.1,467.7
12,4,677.6,486.1
12,17,109.1,801.3
12,18,60.2,811.5
12,19,10.4,806.8
12,20,-35.8,787.6
12,30,-468.8,537.6
12,31,-502.8,501.0
12,32,-524.4,455.9
12,33,-531.7,406.4
12,46,-543.0,-243.5
12,47,-558.6,-291.0
12,48,-587.6,-331.8
12,49,-627.3,-362.1
12,63,-1233.5,-712.1
12,64,-1233.5,-712.1
12,64,nan,nan
13,0,866.0,500.0
13,1,829.6,479.0
13,6,656.4,379.0
13,7,618.5,357.1
13,49,-1200.2,-692.9
13,50,-1212.4,-700.0
13,50,nan,nan
14,0,866.0,500.0
14,1,833.0,481.0
14,10,618.6,357.2
14,11,583.3,336.8
14,52,-1192.0,-688.2
14,53,-1212.4,-700.0
14,53,nan,nan
15,0,866.0,500.0
15,1,829.6,478.9
15,2,800.9,451.5
15,3,779.2,418.4
15,5,744.1,346.6
15,6,716.9,317.3
15,7,680.5,293.6
15,39,-705.2,-506.4
15,40,-752.4,-521.5
15,41,-801.9,-521.9
15,42,-851.8,-518.1
15,43,-900.8,-524.9
15,44,-945.7,-546.0
15,50,-1205.5,-696.0
15,51,-1217.7,-703.1
15,51,nan,nan
16,0,866.0,500.0
16,1,833.1,481.0
16,2,812.1,463.6
16,3,793.5,443.4
16,4,779.8,419.8
16,7,743.4,345.9
16,8,724.7,325.7
16,9,704.5,307.4
16,10,680.6,293.6
16,11,645.3,273.3
16,42,-697.0,-501.7
16,43,-743.2,-519.4
16,44,-792.5,-522.6
16,45,-842.4,-518.8
16,46,-891.7,-522.8
16,47,-937.5,-541.3
16,53,-1197.3,-691.3
16,54,-1217.7,-703.1
16,54,nan,nan
17,0,866.0,500.0
17,1,829.6,478.9
17,2,800.9,451.5
17,3,779.2,418.4
17,6,727.3,310.2
17,7,708.4,270.8
17,8,686.8,225.7
17,9,656.3,186.6
17,10,615.6,158.3
17,34,-423.6,-441.7
17,35,-470.8,-456.7
17,36,-520.4,-457.1
17,40,-719.8,-441.9
17,41,-768.9,-448.7
17,42,-813.7,-469.8
17,51,-1203.4,-694.8
17,52,-1215.7,-701.9
17,52,nan,nan
18,0,866.0,500.0
18,1,833.1,481.0
18,2,812.1,463.6
18,3,793.5,443.4
18,4,779.8,419.8
18,10,708.5,270.9
18,11,690.8,234.1
18,12,662.7,193.5
18,13,623.8,163.0
18,37,-415.5,-437.0
18,38,-461.7,-454.6
18,39,-511.0,-457.8
18,43,-710.4,-442.6
18,44,-759.7,-446.6
18,45,-805.6,-465.1
18,54,-1195.3,-690.1
18,55,-1215.7,-701.9
18,55,nan,nan
19,0,866.0,500.0
19,1,829.6,478.9
19,2,800.9,451.5
19,3,778.9,418.5
19,6,725.5,311.1
19,7,706.0,271.9
19,11,617.0,92.8
19,12,585.9,54.2
19,13,545.1,26.0
19,32,-277.6,-449.0
19,33,-324.8,-464.0
19,34,-374.4,-464.9
19,41,-723.7,-443.2
19,42,-772.7,-450.7
19,43,-817.5,-472.0
19,52,-1207.2,-697.0
19,53,-1207.2,-697.0
19,53,nan,nan
20,0,866.0,500.0
20,1,833.1,481.0
20,2,812.1,463.6
20,3,793.5,443.4
20,4,779.6,419.9
20,10,706.1,272.1
20,11,687.9,235.6
20,14,621.1,101.3
20,15,592.4,61.0
20,16,553.3,30.7
20,35,-269.5,-444.3
20,36,-315.7,-461.9
20,37,-365.0,-465.5
20,44,-714.3,-443.7
20,45,-763.6,-448.5
20,46,-809.3,-467.3
20,55,-1199.1,-692.3
20,56,-1219.5,-704.1
20,56,nan,nan
21,0,866.0,500.0
21,1,829.6,478.9
21,2,800.9,451.5
21,3,779.2,418.4
21,4,762.5,382.0
21,6,732.2,308.0
21,7,715.6,267.5
21,15,564.0,-102.6
21,16,535.9,-143.4
21,17,496.9,-174.0
21,18,454.1,-199.7
21,25,151.0,-374.7
21,26,103.7,-389.8
21,27,54.2,-390.2
21,28,4.6,-384.3
21,38,-490.9,-317.0
21,39,-540.3,-321.0
21,40,-586.3,-339.4
21,41,-630.0,-363.7
21,54,-1192.9,-688.7
21,55,-1205.2,-695.8
21,55,nan,nan
22,0,866.0,500.0
22,1,833.1,481.0
22,2,812.1,463.6
22,3,793.5,443.4
22,4,779.8,419.8
22,5,768.0,395.0
22,10,715.7,267.7
22,11,700.2,230.0
22,18,567.6,-93.9
22,19,541.8,-136.1
22,20,504.8,-168.9
22,21,462.2,-195.0
22,28,159.1,-370.0
22,29,112.9,-387.7
22,30,63.6,-390.9
22,31,13.9,-385.5
22,41,-481.6,-318.3
22,42,-531.0,-319.5
22,43,-577.9,-335.2
22,44,-621.8,-359.0
22,57,-1184.7,-684.0
22,58,-1205.2,-695.8
22,58,nan,nan
23,0,866.0,500.0
23,1,829.6,478.9
23,2,800.9,451.5
23,3,779.2,418.4
23,4,764.3,381.5
23,6,745.7,303.7
23,7,735.5,261.1
23,17,619.3,-225.2
23,18,597.7,-269.8
23,19,564.0,-306.0
23,20,522.4,-333.5
23,27,219.3,-508.5
23,28,172.1,-523.5
23,29,122.6,-523.9
23,30,74.1,-512.6
23,42,-501.0,-341.6
23,43,-550.4,-338.0
23,44,-598.7,-349.1
23,45,-643.2,-371.4
23,58,-1206.2,-696.4
23,59,-1218.4,-703.5
23,59,nan,nan
24,0,866.0,500.0
24,1,833.1,481.0
24,2,812.1,463.6
24,3,793.5,443.4
24,4,779.8,419.8
24,5,768.0,395.0
24,10,735.6,261.3
24,11,726.1,221.6
24,20,621.5,-216.0
24,21,602.5,-261.7
24,22,570.9,-299.7
24,23,530.6,-328.8
24,30,227.5,-503.8
24,31,181.3,-521.4
24,32,131.9,-524.6
24,33,83.1,-515.3
24,45,-492.0,-344.3
24,46,-541.0,-337.9
24,47,-589.8,-346.2
24,48,-635.1,-366.7
24,61,-1198.0,-691.7
24,62,-1218.4,-703.5
24,62,nan,nan
25,0,866.0,500.0
25,1,829.6,478.9
25,2,800.9,451.5
25,3,779.2,418.4
25,4,765.3,381.3
25,5,759.8,341.7
25,6,759.1,301.7
25,7,758.3,258.0
25,18,748.7,-292.0
25,19,737.3,-340.2
25,20,712.1,-382.9
25,21,675.5,-416.2
25,22,633.2,-442.7
25,31,243.5,-667.7
25,32,196.3,-682.7
25,33,146.7,-683.1
25,34,99.3,-668.9
25,35,54.8,-646.3
25,47,-470.0,-355.4
25,48,-517.4,-341.2
25,49,-567.0,-341.6
25,50,-614.2,-356.7
25,51,-658.3,-380.1
25,64,-1221.2,-705.1
25,65,-1221.2,-705.1
25,65,nan,nan
26,0,866.0,500.0
26,1,833.1,481.0
26,2,812.1,463.6
26,3,793.5,443.4
26,4,779.8,419.8
26,5,768.0,395.0
26,7,759.7,340.7
26,10,758.3,258.1
26,11,757.6,217.4
26,21,748.9,-282.6
26,22,740.2,-331.2
26,23,717.6,-375.2
26,24,682.9,-410.5
26,25,641.3,-438.0
26,34,251.6,-663.0
26,35,205.4,-680.7
26,36,156.1,-683.9
26,37,108.0,-672.3
26,38,63.0,-650.9
26,50,-461.8,-359.9
26,51,-508.2,-343.1
26,52,-557.6,-340.8
26,53,-605.5,-353.1
26,54,-650.2,-375.4
26,67,-1213.1,-700.4
26,68,-1213.1,-700.4
26,68,nan,nan
27,0,866.0,500.0
27,1,829.6,478.9
27,2,791.4,467.9
27,3,751.9,465.6
27,5,672.2,471.1
27,6,633.2,462.2
27,7,594.5,442.5
27,39,-791.2,-357.5
27,40,-827.8,-390.8
27,41,-852.9,-433.5
27,42,-874.5,-478.6
27,43,-905.0,-517.7
27,44,-945.7,-546.0
27,50,-1205.5,-696.0
27,51,-1217.7,-703.1
27,51,nan,nan
28,0,866.0,500.0
28,1,833.1,481.0
28,2,807.5,471.5
28,3,780.7,465.4
28,4,753.5,465.5
28,7,671.3,470.9
28,8,644.4,464.8
28,9,618.5,456.4
28,10,594.6,442.6
28,11,559.3,422.2
28,42,-783.0,-352.8
28,43,-821.4,-383.9
28,44,-848.8,-425.1
28,45,-870.5,-470.1
28,46,-898.6,-510.8
28,47,-937.5,-541.3
28,53,-1197.3,-691.3
28,54,-1217.7,-703.1
28,54,nan,nan
29,0,866.0,500.0
29,1,829.6,478.9
29,2,791.4,467.9
29,3,751.9,465.6
29,6,632.3,474.8
29,7,588.7,478.1
29,8,538.8,481.9
29,9,489.8,475.0
29,10,444.9,454.0
29,34,-594.3,-146.0
29,35,-630.9,-179.4
29,36,-656.1,-222.1
29,40,-742.6,-402.4
29,41,-773.0,-441.5
29,42,-813.7,-469.8
29,51,-1203.4,-694.8
29,52,-1215.7,-701.9
29,52,nan,nan
30,0,866.0,500.0
30,1,833.1,481.0
30,2,807.5,471.5
30,3,780.7,465.4
30,4,753.5,465.5
30,10,588.9,478.1
30,11,548.2,481.2
30,12,498.9,477.1
30,13,453.0,458.7
30,37,-586.2,-141.3
30,38,-624.6,-172.5
30,39,-652.0,-213.6
30,43,-738.5,-393.9
30,44,-766.6,-434.6
30,45,-805.6,-465.1
30,54,-1195.3,-690.1
30,55,-1215.7,-701.9
30,55,nan,nan
31,0,866.0,500.0
31,1,829.6,478.9
31,2,791.4,467.9
31,3,751.9,465.3
31,6,632.1,472.7
31,7,588.5,475.5
31,11,388.9,487.9
31,12,339.9,480.3
31,13,295.1,459.1
31,32,-527.6,-15.9
31,33,-564.2,-49.3
31,34,-589.8,-91.8
31,41,-745.6,-405.2
31,42,-776.7,-443.8
31,43,-817.5,-472.0
31,52,-1207.2,-697.0
31,53,-1207.2,-697.0
31,53,nan,nan
32,0,866.0,500.0
32,1,833.1,481.0
32,2,807.5,471.5
32,3,780.7,465.4
32,4,753.4,465.2
32,10,588.7,475.4
32,11,548.0,478.0
32,14,398.3,487.3
32,15,349.0,482.5
32,16,303.3,463.8
32,35,-519.5,-11.2
32,36,-557.8,-42.4
32,37,-585.6,-83.4
32,44,-741.5,-396.8
32,45,-770.2,-437.0
32,46,-809.3,-467.3
32,55,-1199.1,-692.3
32,56,-1219.5,-704.1
32,56,nan,nan
33,0,866.0,500.0
33,1,829.6,478.9
33,2,791.4,467.9
33,3,751.9,465.6
33,4,712.1,469.4
33,6,632.9,480.1
33,7,589.5,486.0
33,15,193.1,539.8
33,16,143.8,535.8
33,17,97.8,517.4
33,18,54.1,493.1
33,25,-249.0,318.1
33,26,-285.7,284.7
33,27,-310.8,242.0
33,28,-330.5,196.1
33,38,-520.0,-266.6
33,39,-548.2,-307.4
33,40,-587.1,-338.0
33,41,-630.0,-363.7
33,54,-1192.9,-688.7
33,55,-1205.2,-695.8
33,55,nan,nan
34,0,866.0,500.0
34,1,833.1,481.0
34,2,807.5,471.5
34,3,780.7,465.4
34,4,753.5,465.5
34,5,726.0,467.6
34,10,589.7,486.0
34,11,549.3,491.4
34,18,202.5,538.5
34,19,153.0,537.3
34,20,106.2,521.6
34,21,62.2,497.8
34,28,-240.9,322.8
34,29,-279.3,291.6
34,30,-306.7,250.5
34,31,-326.9,204.8
34,41,-516.5,-257.9
34,42,-542.2,-300.1
34,43,-579.3,-332.8
34,44,-621.8,-359.0
34,57,-1184.7,-684.0
34,58,-1205.2,-695.8
34,58,nan,nan
35,0,866.0,500.0
35,1,829.6,478.9
35,2,791.4,467.9
35,3,751.9,465.6
35,4,712.5,471.2
35,6,635.8,494.0
35,7,593.9,506.4
35,17,114.6,648.9
35,18,65.2,652.5
35,19,16.9,641.4
35,20,-27.6,619.2
35,27,-330.7,444.2
35,28,-367.3,410.8
35,29,-392.4,368.1
35,30,-406.9,320.5
35,42,-546.4,-263.1
35,43,-567.9,-307.7
35,44,-601.7,-344.0
35,45,-643.2,-371.4
35,58,-1206.2,-696.4
35,59,-1218.4,-703.5
35,59,nan,nan
36,0,866.0,500.0
36,1,833.1,481.0
36,2,807.5,471.5
36,3,780.7,465.4
36,4,753.5,465.5
36,5,726.0,467.6
36,10,594.1,506.4
36,11,555.0,518.0
36,20,123.6,646.2
36,21,74.6,652.6
36,22,25.9,644.3
36,23,-19.4,623.9
36,30,-322.5,448.9
36,31,-360.9,417.7
36,32,-388.4,376.6
36,33,-404.7,329.6
36,45,-544.2,-254.0
36,46,-563.2,-299.6
36,47,-594.7,-337.6
36,48,-635.1,-366.7
36,61,-1198.0,-691.7
36,62,-1218.4,-703.5
36,62,nan,nan
37,0,866.0,500.0
37,1,829.6,478.9
37,2,791.4,467.9
37,3,751.9,465.6
37,4,712.9,472.2
37,5,675.8,487.1
37,6,640.8,506.5
37,7,602.5,527.7
37,18,121.5,794.4
37,19,74.1,808.6
37,20,24.5,808.2
37,21,-22.7,793.1
37,22,-66.8,769.7
37,31,-456.5,544.7
37,32,-493.1,511.4
37,33,-518.3,468.6
37,34,-529.6,420.4
37,35,-532.3,370.6
37,47,-542.8,-229.3
37,48,-554.2,-277.5
37,49,-579.4,-320.2
37,50,-616.0,-353.5
37,51,-658.3,-380.1
37,64,-1221.2,-705.1
37,65,-1221.2,-705.1
37,65,nan,nan
38,0,866.0,500.0
38,1,833.1,481.0
38,2,807.5,471.5
38,3,780.7,465.4
38,4,753.5,465.5
38,5,726.0,467.6
38,7,674.9,487.6
38,10,602.7,527.6
38,11,567.0,547.4
38,21,129.7,789.8
38,22,83.3,806.7
38,23,33.9,809.0
38,24,-14.0,796.7
38,25,-58.7,774.4
38,34,-448.4,549.4
38,35,-486.7,518.2
38,36,-514.2,477.1
38,37,-528.3,429.7
38,38,-532.2,380.0
38,50,-542.6,-219.9
38,51,-551.3,-268.6
38,52,-573.9,-312.5
38,53,-608.6,-347.8
38,54,-650.2,-375.4
38,67,-1213.1,-700.4
38,68,-1213.1,-700.4
38,68,nan,nan
39,0,866.0,500.0
39,1,833.1,481.0
39,13,624.6,360.6
39,14,601.4,347.2
39,15,560.7,323.7
39,55,-1171.4,-676.3
39,56,-1212.4,-700.0
39,56,nan,nan
40,0,866.0,500.0
40,1,833.1,481.0
40,2,819.0,472.8
40,19,634.9,366.6
40,20,622.1,359.2
40,21,591.8,341.7
40,62,-1183.4,-683.2
40,63,-1212.4,-700.0
40,63,nan,nan


==> data/trajectories/crossing_fishing/alfa.csv <==
traj,time,x,y
0,0,0.0,-1000.0
0,48,0.0,1400.0
0,49,0.0,1400.0
0,49,nan,nan
1,0,0.0,-1000.0
1,1,0.0,-950.0
1,2,-14.8,-902.2
1,4,-71.2,-819.7
1,5,-86.0,-771.9
1,38,-86.0,878.1
1,39,-71.2,925.8
1,41,-14.8,1008.4
1,42,-0.0,1056.1
1,49,0.0,1406.1
1,50,0.0,1406.1
1,50,nan,nan
2,0,0.0,-1000.0
2,1,0.0,-950.0
2,2,-14.8,-902.2
2,7,-155.9,-695.9
2,8,-170.7,-648.1
2,33,-170.7,601.9
2,34,-155.9,649.6
2,39,-14.8,856.0
2,40,-0.0,903.7
2,50,0.0,1403.7
2,51,0.0,1403.7
2,51,nan,nan
3,0,0.0,-1000.0
3,1,0.0,-950.0
3,2,-14.8,-902.2
3,10,-235.9,-568.9
3,11,-250.0,-520.9
3,31,-250.0,479.1
3,32,-235.2,526.8
3,40,-14.1,860.1
3,41,0.0,908.1
3,51,0.0,1408.1
3,52,0.0,1408.1
3,52,nan,nan
4,0,0.0,-1000.0
4,1,0.0,-950.0
4,2,-14.8,-902.2
4,3,-43.0,-861.0
4,14,-379.5,-425.9
4,15,-397.1,-379.1
4,16,-400.0,-329.2
4,24,-400.0,70.8
4,25,-385.2,118.6
4,26,-357.0,159.8
4,37,-20.5,594.9
4,38,-2.9,641.7
4,39,0.0,691.6
4,53,0.0,1391.6
4,54,0.0,1391.6
4,54,nan,nan
5,0,0.0,-1000.0
5,1,0.0,-950.0
5,2,-14.8,-902.2
5,3,-43.0,-861.0
5,16,-514.9,-414.0
5,17,-539.5,-370.4
5,18,-550.0,-321.5
5,26,-550.0,78.5
5,27,-535.2,126.2
5,28,-507.0,167.5
5,41,-35.1,614.5
5,42,-10.5,658.0
5,43,0.0,706.9
5,57,0.0,1406.9
5,58,0.0,1406.9
5,58,nan,nan
6,0,0.0,-1000.0
6,1,0.0,-950.0
6,2,-14.8,-902.2
6,3,-43.0,-861.0
6,4,-82.2,-829.9
6,17,-639.4,-495.1
6,18,-672.7,-457.9
6,19,-693.5,-412.4
6,20,-700.0,-362.9
6,30,-700.0,137.1
6,31,-685.2,184.9
6,32,-657.0,226.2
6,33,-617.8,257.3
6,46,-60.6,592.0
6,47,-27.3,629.3
6,48,-6.5,674.7
6,49,0.0,724.3
6,63,0.0,1424.3
6,64,0.0,1424.3
6,64,nan,nan
7,0,0.0,-1000.0
7,1,0.0,-950.0
7,2,14.8,-902.2
7,4,71.2,-819.7
7,5,86.0,-771.9
7,38,86.0,878.1
7,39,71.2,925.8
7,41,14.8,1008.4
7,42,0.0,1056.1
7,49,0.0,1406.1
7,50,0.0,1406.1
7,50,nan,nan
8,0,0.0,-1000.0
8,1,0.0,-950.0
8,2,14.8,-902.2
8,7,155.9,-695.9
8,8,170.7,-648.1
8,33,170.7,601.9
8,34,155.9,649.6
8,39,14.8,856.0
8,40,0.0,903.7
8,50,0.0,1403.7
8,51,0.0,1403.7
8,51,nan,nan
9,0,0.0,-1000.0
9,1,0.0,-950.0
9,2,14.8,-902.2
9,10,235.9,-568.9
9,11,250.0,-520.9
9,31,250.0,479.1
9,32,235.2,526.8
9,40,14.1,860.1
9,41,0.0,908.1
9,51,0.0,1408.1
9,52,0.0,1408.1
9,52,nan,nan
10,0,0.0,-1000.0
10,1,0.0,-950.0
10,2,14.8,-902.2
10,3,43.0,-861.0
10,14,379.5,-425.9
10,15,397.1,-379.1
10,16,400.0,-329.2
10,24,400.0,70.8
10,25,385.2,118.6
10,26,357.0,159.8
10,37,20.5,594.9
10,38,2.9,641.7
10,39,0.0,691.6
10,53,0.0,1391.6
10,54,0.0,1391.6
10,54,nan,nan
11,0,0.0,-1000.0
11,1,0.0,-950.0
11,2,14.8,-902.2
11,3,43.0,-861.0
11,16,514.9,-414.0
11,17,539.5,-370.4
11,18,550.0,-321.5
11,26,550.0,78.5
11,27,535.2,126.2
11,28,507.0,167.5
11,41,35.1,614.5
11,42,10.5,658.0
11,43,-0.0,706.9
11,57,-0.0,1406.9
11,58,-0.0,1406.9
11,58,nan,nan
12,0,0.0,-1000.0
12,1,0.0,-950.0
12,2,14.8,-902.2
12,3,43.0,-861.0
12,4,82.2,-829.9
12,17,639.4,-495.1
12,18,672.7,-457.9
12,19,693.5,-412.4
12,20,700.0,-362.9
12,30,700.0,137.1
12,31,685.2,184.9
12,32,657.0,226.2
12,33,617.8,257.3
12,46,60.6,592.0
12,47,27.3,629.3
12,48,6.5,674.7
12,49,0.0,724.3
12,63,0.0,1424.3
12,64,0.0,1424.3
12,64,nan,nan
13,0,0.0,-1000.0
13,1,0.0,-957.9
13,6,0.0,-757.9
13,7,0.0,-714.2
13,49,0.0,1385.8
13,50,0.0,1400.0
13,50,nan,nan
14,0,0.0,-1000.0
14,1,0.0,-961.9
14,10,0.0,-714.4
14,11,0.0,-673.6
14,52,0.0,1376.4
14,53,0.0,1400.0
14,53,nan,nan
15,0,0.0,-1000.0
15,1,0.0,-957.9
15,2,-9.5,-919.3
15,3,-27.3,-884.0
15,5,-71.9,-817.7
15,6,-83.7,-779.5
15,7,-86.0,-736.1
15,39,-86.0,863.9
15,40,-75.4,912.3
15,41,-51.0,955.4
15,42,-22.8,996.7
15,43,-4.2,1042.6
15,44,-0.0,1092.0
15,50,0.0,1392.0
15,51,0.0,1406.1
15,51,nan,nan
16,0,0.0,-1000.0
16,1,0.0,-961.9
16,2,-4.6,-935.1
16,3,-12.7,-908.8
16,4,-26.4,-885.3
16,7,-72.1,-816.8
16,8,-80.3,-790.5
16,9,-86.0,-763.9
16,10,-86.0,-736.3
16,11,-86.0,-695.5
16,42,-86.0,854.5
16,43,-78.2,903.3
16,44,-56.3,947.7
16,45,-28.1,988.9
16,46,-7.0,1033.6
16,47,-0.0,1082.6
16,53,0.0,1382.6
16,54,0.0,1406.1
16,54,nan,nan
17,0,0.0,-1000.0
17,1,0.0,-957.9
17,2,-9.5,-919.3
17,3,-27.3,-884.0
17,6,-95.0,-785.0
17,7,-119.7,-748.9
17,8,-147.9,-707.6
17,9,-166.5,-661.7
17,10,-170.7,-612.3
17,34,-170.7,587.7
17,35,-160.1,636.1
17,36,-135.7,679.2
17,40,-22.8,844.3
17,41,-4.2,890.2
17,42,-0.0,939.6
17,51,0.0,1389.6
17,52,0.0,1403.7
17,52,nan,nan
18,0,0.0,-1000.0
18,1,0.0,-961.9
18,2,-4.6,-935.1
18,3,-12.7,-908.8
18,4,-26.4,-885.3
18,10,-119.6,-749.0
18,11,-142.6,-715.3
18,12,-163.8,-670.6
18,13,-170.7,-621.7
18,37,-170.7,578.3
18,38,-162.9,627.1
18,39,-141.0,671.5
18,43,-28.1,836.5
18,44,-7.0,881.2
18,45,-0.0,930.2
18,54,0.0,1380.2
18,55,0.0,1403.7
18,55,nan,nan
19,0,0.0,-1000.0
19,1,0.0,-957.9
19,2,-9.5,-919.3
19,3,-27.0,-883.8
19,6,-93.3,-783.8
19,7,-117.5,-747.4
19,11,-228.1,-580.7
19,12,-246.0,-534.5
19,13,-250.0,-485.1
19,32,-250.0,464.9
19,33,-239.4,513.3
19,34,-215.4,556.7
19,41,-21.9,848.3
19,42,-4.0,894.5
19,43,0.0,944.0
19,52,0.0,1394.0
19,53,0.0,1394.0
19,53,nan,nan
20,0,0.0,-1000.0
20,1,0.0,-961.9
20,2,-4.6,-935.1
20,3,-12.7,-908.8
20,4,-26.2,-885.1
20,10,-117.4,-747.5
20,11,-140.0,-713.5
20,14,-222.9,-588.5
20,15,-243.4,-543.5
20,16,-250.0,-494.5
20,35,-250.0,455.5
20,36,-242.2,504.3
20,37,-220.6,548.9
20,44,-27.1,840.5
20,45,-6.6,885.5
20,46,0.0,934.6
20,55,0.0,1384.6
20,56,0.0,1408.1
20,56,nan,nan
21,0,0.0,-1000.0
21,1,0.0,-957.9
21,2,-9.5,-919.3
21,3,-27.3,-884.0
21,4,-50.4,-851.4
21,6,-99.4,-788.1
21,7,-126.1,-753.5
21,15,-370.9,-437.1
21,16,-392.1,-392.4
21,17,-399.2,-343.3
21,18,-400.0,-293.4
21,25,-400.0,56.6
21,26,-389.4,105.0
21,27,-365.0,148.1
21,28,-335.1,188.2
21,38,-29.1,583.7
21,39,-7.9,628.4
21,40,-0.8,677.5
21,41,0.0,727.4
21,54,0.0,1377.4
21,55,0.0,1391.6
21,55,nan,nan
22,0,0.0,-1000.0
22,1,0.0,-961.9
22,2,-4.6,-935.1
22,3,-12.7,-908.8
22,4,-26.4,-885.3
22,5,-41.9,-862.6
22,10,-126.0,-753.7
22,11,-151.0,-721.4
22,18,-365.1,-444.6
22,19,-388.8,-401.2
22,20,-398.6,-352.7
22,21,-400.0,-302.8
22,28,-400.0,47.2
22,29,-392.2,96.1
22,30,-370.3,140.4
22,31,-340.8,180.7
22,41,-34.9,576.2
22,42,-11.2,619.6
22,43,-1.4,668.1
22,44,0.0,718.0
22,57,0.0,1368.0
22,58,0.0,1391.6
22,58,nan,nan
23,0,0.0,-1000.0
23,1,0.0,-957.9
23,2,-9.5,-919.3
23,3,-27.3,-884.0
23,4,-51.8,-852.6
23,6,-109.9,-797.6
23,7,-141.6,-767.6
23,17,-504.7,-423.7
23,18,-532.5,-382.8
23,19,-547.0,-335.4
23,20,-550.0,-285.7
23,27,-550.0,64.3
23,28,-539.4,112.7
23,29,-515.0,155.8
23,30,-481.0,192.1
23,42,-45.3,604.7
23,43,-17.5,645.7
23,44,-3.0,693.1
23,45,0.0,742.8
23,58,0.0,1392.8
23,59,0.0,1406.9
23,59,nan,nan
24,0,0.0,-1000.0
24,1,0.0,-961.9
24,2,-4.6,-935.1
24,3,-12.7,-908.8
24,4,-26.4,-885.3
24,5,-41.9,-862.6
24,10,-141.5,-767.7
24,11,-171.1,-739.6
24,20,-497.8,-430.2
24,21,-527.9,-390.9
24,22,-545.0,-344.6
24,23,-550.0,-295.1
24,30,-550.0,54.9
24,31,-542.2,103.7
24,32,-520.3,148.0
24,33,-487.8,185.7
24,45,-52.2,598.3
24,46,-22.1,637.5
24,47,-5.0,683.9
24,48,0.0,733.4
24,61,0.0,1383.4
24,62,0.0,1406.9
24,62,nan,nan
25,0,0.0,-1000.0
25,1,0.0,-957.9
25,2,-9.5,-919.3
25,3,-27.3,-884.0
25,4,-52.5,-853.4
25,5,-84.0,-828.8
25,6,-118.3,-808.2
25,7,-155.8,-785.7
25,18,-627.2,-502.4
25,19,-663.3,-468.4
25,20,-687.6,-425.3
25,21,-698.2,-376.9
25,22,-700.0,-327.0
25,31,-700.0,123.0
25,32,-689.4,171.4
25,33,-665.0,214.5
25,34,-628.9,248.5
25,35,-587.1,275.7
25,47,-72.8,584.7
25,48,-36.7,618.7
25,49,-12.4,661.8
25,50,-1.8,710.3
25,51,0.0,760.1
25,64,0.0,1410.1
25,65,0.0,1410.1
25,65,nan,nan
26,0,0.0,-1000.0
26,1,0.0,-961.9
26,2,-4.6,-935.1
26,3,-12.7,-908.8
26,4,-26.4,-885.3
26,5,-41.9,-862.6
26,7,-84.8,-828.3
26,10,-155.6,-785.8
26,11,-190.6,-764.8
26,21,-619.2,-507.3
26,22,-657.0,-475.4
26,23,-683.7,-433.8
26,24,-697.0,-386.2
26,25,-700.0,-336.4
26,34,-700.0,113.6
26,35,-692.2,162.4
26,36,-670.3,206.7
26,37,-636.3,242.6
26,38,-595.2,270.9
26,50,-80.8,579.9
26,51,-43.0,611.7
26,52,-16.3,653.3
26,53,-3.0,700.9
26,54,0.0,750.7
26,67,0.0,1400.7
26,68,0.0,1400.7
26,68,nan,nan
27,0,0.0,-1000.0
27,1,0.0,-957.9
27,2,9.5,-919.3
27,3,27.3,-884.0
27,5,71.9,-817.7
27,6,83.7,-779.5
27,7,86.0,-736.1
27,39,86.0,863.9
27,40,75.4,912.3
27,41,51.0,955.4
27,42,22.8,996.7
27,43,4.2,1042.6
27,44,0.0,1092.0
27,50,0.0,1392.0
27,51,0.0,1406.1
27,51,nan,nan
28,0,0.0,-1000.0
28,1,0.0,-961.9
28,2,4.6,-935.1
28,3,12.7,-908.8
28,4,26.4,-885.3
28,7,72.1,-816.8
28,8,80.3,-790.5
28,9,86.0,-763.9
28,10,86.0,-736.3
28,11,86.0,-695.5
28,42,86.0,854.5
28,43,78.2,903.3
28,44,56.3,947.7
28,45,28.1,988.9
28,46,7.0,1033.6
28,47,0.0,1082.6
28,53,0.0,1382.6
28,54,0.0,1406.1
28,54,nan,nan
29,0,0.0,-1000.0
29,1,0.0,-957.9
29,2,9.5,-919.3
29,3,27.3,-884.0
29,6,95.0,-785.0
29,7,119.7,-748.9
29,8,147.9,-707.6
29,9,166.5,-661.7
29,10,170.7,-612.3
29,34,170.7,587.7
29,35,160.1,636.1
29,36,135.7,679.2
29,40,22.8,844.3
29,41,4.2,890.2
29,42,0.0,939.6
29,51,0.0,1389.6
29,52,0.0,1403.7
29,52,nan,nan
30,0,0.0,-1000.0
30,1,0.0,-961.9
30,2,4.6,-935.1
30,3,12.7,-908.8
30,4,26.4,-885.3
30,10,119.6,-749.0
30,11,142.6,-715.3
30,12,163.8,-670.6
30,13,170.7,-621.7
30,37,170.7,578.3
30,38,162.9,627.1
30,39,141.0,671.5
30,43,28.1,836.5
30,44,7.0,881.2
30,45,0.0,930.2
30,54,0.0,1380.2
30,55,0.0,1403.7
30,55,nan,nan
31,0,0.0,-1000.0
31,1,0.0,-957.9
31,2,9.5,-919.3
31,3,27.0,-883.8
31,6,93.3,-783.8
31,7,117.5,-747.4
31,11,228.1,-580.7
31,12,246.0,-534.5
31,13,250.0,-485.1
31,32,250.0,464.9
31,33,239.4,513.3
31,34,215.4,556.7
31,41,21.9,848.3
31,42,4.0,894.5
31,43,0.0,944.0
31,52,0.0,1394.0
31,53,0.0,1394.0
31,53,nan,nan
32,0,0.0,-1000.0
32,1,0.0,-961.9
32,2,4.6,-935.1
32,3,12.7,-908.8
32,4,26.2,-885.1
32,10,117.4,-747.5
32,11,140.0,-713.5
32,14,222.9,-588.5
32,15,243.4,-543.5
32,16,250.0,-494.5
32,35,250.0,455.5
32,36,242.2,504.3
32,37,220.6,548.9
32,44,27.1,840.5
32,45,6.6,885.5
32,46,0.0,934.6
32,55,0.0,1384.6
32,56,0.0,1408.1
32,56,nan,nan
33,0,0.0,-1000.0
33,1,0.0,-957.9
33,2,9.5,-919.3
33,3,27.3,-884.0
33,4,50.4,-851.4
33,6,99.4,-788.1
33,7,126.1,-753.5
33,15,370.9,-437.1
33,16,392.1,-392.4
33,17,399.2,-343.3
33,18,400.0,-293.4
33,25,400.0,56.6
33,26,389.4,105.0
33,27,365.0,148.1
33,28,335.1,188.2
33,38,29.1,583.7
33,39,7.9,628.4
33,40,0.8,677.5
33,41,0.0,727.4
33,54,0.0,1377.4
33,55,0.0,1391.6
33,55,nan,nan
34,0,0.0,-1000.0
34,1,0.0,-961.9
34,2,4.6,-935.1
34,3,12.7,-908.8
34,4,26.4,-885.3
34,5,41.9,-862.6
34,10,126.0,-753.7
34,11,151.0,-721.4
34,18,365.1,-444.6
34,19,388.8,-401.2
34,20,398.6,-352.7
34,21,400.0,-302.8
34,28,400.0,47.2
34,29,392.2,96.1
34,30,370.3,140.4
34,31,340.8,180.7
34,41,34.9,576.2
34,42,11.2,619.6
34,43,1.4,668.1
34,44,0.0,718.0
34,57,0.0,1368.0
34,58,0.0,1391.6
34,58,nan,nan
35,0,0.0,-1000.0
35,1,0.0,-957.9
35,2,9.5,-919.3
35,3,27.3,-884.0
35,4,51.8,-852.6
35,6,109.9,-797.6
35,7,141.6,-767.6
35,17,504.7,-423.7
35,18,532.5,-382.8
35,19,547.0,-335.4
35,20,550.0,-285.7
35,27,550.0,64.3
35,28,539.4,112.7
35,29,515.0,155.8
35,30,481.0,192.1
35,42,45.3,604.7
35,43,17.5,645.7
35,44,3.0,693.1
35,45,-0.0,742.8
35,58,-0.0,1392.8
35,59,-0.0,1406.9
35,59,nan,nan
36,0,0.0,-1000.0
36,1,0.0,-961.9
36,2,4.6,-935.1
36,3,12.7,-908.8
36,4,26.4,-885.3
36,5,41.9,-862.6
36,10,141.5,-767.7
36,11,171.1,-739.6
36,20,497.8,-430.2
36,21,527.9,-390.9
36,22,545.0,-344.6
36,23,550.0,-295.1
36,30,550.0,54.9
36,31,542.2,103.7
36,32,520.3,148.0
36,33,487.8,185.7
36,45,52.2,598.3
36,46,22.1,637.5
36,47,5.0,683.9
36,48,-0.0,733.4
36,61,-0.0,1383.4
36,62,-0.0,1406.9
36,62,nan,nan
37,0,0.0,-1000.0
37,1,0.0,-957.9
37,2,9.5,-919.3
37,3,27.3,-884.0
37,4,52.5,-853.4
37,5,84.0,-828.8
37,6,118.3,-808.2
37,7,155.8,-785.7
37,18,627.2,-502.4
37,19,663.3,-468.4
37,20,687.6,-425.3
37,21,698.2,-376.9
37,22,700.0,-327.0
37,31,700.0,123.0
37,32,689.4,171.4
37,33,665.0,214.5
37,34,628.9,248.5
37,35,587.1,275.7
37,47,72.8,584.7
37,48,36.7,618.7
37,49,12.4,661.8
37,50,1.8,710.3
37,51,0.0,760.1
37,64,0.0,1410.1
37,65,0.0,1410.1
37,65,nan,nan
38,0,0.0,-1000.0
38,1,0.0,-961.9
38,2,4.6,-935.1
38,3,12.7,-908.8
38,4,26.4,-885.3
38,5,41.9,-862.6
38,7,84.8,-828.3
38,10,155.6,-785.8
38,11,190.6,-764.8
38,21,619.2,-507.3
38,22,657.0,-475.4
38,23,683.7,-433.8
38,24,697.0,-386.2
38,25,700.0,-336.4
38,34,700.0,113.6
38,35,692.2,162.4
38,36,670.3,206.7
38,37,636.3,242.6
38,38,595.2,270.9
38,50,80.8,579.9
38,51,43.0,611.7
38,52,16.3,653.3
38,53,3.0,700.9
38,54,0.0,750.7
38,67,0.0,1400.7
38,68,0.0,1400.7
38,68,nan,nan
39,0,0.0,-1000.0
39,1,0.0,-962.0
39,13,0.0,-721.2
39,14,0.0,-694.4
39,15,0.0,-647.4
39,55,0.0,1352.6
39,56,0.0,1400.0
39,56,nan,nan
40,0,0.0,-1000.0
40,1,0.0,-962.0
40,2,0.0,-945.7
40,19,0.0,-733.2
40,20,0.0,-718.4
40,21,0.0,-683.4
40,62,0.0,1366.4
40,63,0.0,1400.0
40,63,nan,nan


==> data/trajectories/crossing_fishing/bravo.csv <==
traj,time,x,y
0,0,866.0,500.0
0,48,-1212.4,-700.0
0,49,-1212.4,-700.0
0,49,nan,nan
1,0,866.0,500.0
1,1,822.7,475.0
1,2,788.7,438.3
1,4,745.5,348.2
1,5,711.5,311.5
1,38,-717.4,-513.5
1,39,-766.2,-524.6
1,41,-865.9,-517.0
1,42,-914.6,-528.1
1,49,-1217.7,-703.1
1,50,-1217.7,-703.1
1,50,nan,nan
2,0,866.0,500.0
2,1,822.7,475.0
2,2,788.7,438.3
2,7,680.6,212.9
2,8,646.7,176.2
2,33,-435.9,-448.8
2,34,-484.6,-459.9
2,39,-733.9,-440.8
2,40,-782.7,-451.9
2,50,-1215.7,-701.9
2,51,-1215.7,-701.9
2,51,nan,nan
3,0,866.0,500.0
3,1,822.7,475.0
3,2,788.7,438.3
3,10,610.6,80.2
3,11,576.1,44.0
3,31,-289.9,-456.0
3,32,-338.6,-467.1
3,40,-737.9,-442.3
3,41,-786.5,-454.1
3,51,-1219.5,-704.1
3,52,-1219.5,-704.1
3,52,nan,nan
4,0,866.0,500.0
4,1,822.7,475.0
4,2,788.7,438.3
4,3,767.1,393.2
4,14,558.6,-115.7
4,15,526.9,-154.3
4,16,485.1,-181.8
4,24,138.7,-381.8
4,25,89.9,-392.9
4,26,40.1,-389.1
4,37,-504.9,-315.1
4,38,-554.2,-323.4
4,39,-598.9,-345.8
4,53,-1205.2,-695.8
4,54,-1205.2,-695.8
4,54,nan,nan
5,0,866.0,500.0
5,1,822.7,475.0
5,2,788.7,438.3
5,3,767.1,393.2
5,16,616.0,-238.9
5,17,590.5,-282.0
5,18,553.5,-315.5
5,26,207.1,-515.5
5,27,158.3,-526.6
5,28,108.4,-522.8
5,41,-514.6,-337.6
5,42,-564.6,-338.2
5,43,-612.2,-353.5
5,57,-1218.4,-703.5
5,58,-1218.4,-703.5
5,58,nan,nan
6,0,866.0,500.0
6,1,822.7,475.0
6,2,788.7,438.3
6,3,767.1,393.2
6,4,759.8,343.8
6,17,748.5,-306.1
6,18,732.9,-353.6
6,19,703.9,-394.4
6,20,664.2,-424.8
6,30,231.2,-674.8
6,31,182.5,-685.9
6,32,132.6,-682.1
6,33,86.1,-663.7
6,46,-482.4,-348.5
6,47,-531.3,-338.3
6,48,-581.1,-343.0
6,49,-627.3,-362.1
6,63,-1233.5,-712.1
6,64,-1233.5,-712.1
6,64,nan,nan
7,0,866.0,500.0
7,1,822.7,475.0
7,2,774.0,463.9
7,4,674.3,471.5
7,5,625.5,460.5
7,38,-803.4,-364.5
7,39,-837.4,-401.2
7,41,-880.7,-491.4
7,42,-914.6,-528.1
7,49,-1217.7,-703.1
7,50,-1217.7,-703.1
7,50,nan,nan
8,0,866.0,500.0
8,1,822.7,475.0
8,2,774.0,463.9
8,7,524.7,483.0
8,8,475.9,471.9
8,33,-606.6,-153.1
8,34,-640.6,-189.8
8,39,-748.7,-415.2
8,40,-782.7,-451.9
8,50,-1215.7,-701.9
8,51,-1215.7,-701.9
8,51,nan,nan
9,0,866.0,500.0
9,1,822.7,475.0
9,2,774.0,463.9
9,10,374.7,488.8
9,11,326.1,477.0
9,31,-539.9,-23.0
9,32,-573.9,-59.7
9,40,-752.0,-417.9
9,41,-786.5,-454.1
9,51,-1219.5,-704.1
9,52,-1219.5,-704.1
9,52,nan,nan
10,0,866.0,500.0
10,1,822.7,475.0
10,2,774.0,463.9
10,3,724.1,467.7
10,14,179.1,541.7
10,15,129.8,533.4
10,16,85.1,511.0
10,24,-261.3,311.0
10,25,-295.3,274.3
10,26,-316.9,229.2
10,37,-525.4,-279.7
10,38,-557.2,-318.3
10,39,-598.9,-345.8
10,53,-1205.2,-695.8
10,54,-1205.2,-695.8
10,54,nan,nan
11,0,866.0,500.0
11,1,822.7,475.0
11,2,774.0,463.9
11,3,724.1,467.7
11,16,101.1,652.9
11,17,51.1,652.4
11,18,3.5,637.1
11,26,-342.9,437.1
11,27,-376.9,400.4
11,28,-398.5,355.3
11,41,-549.7,-276.9
11,42,-575.2,-319.9
11,43,-612.2,-353.5
11,57,-1218.4,-703.5
11,58,-1218.4,-703.5
11,58,nan,nan
12,0,866.0,500.0
12,1,822.7,475.0
12,2,774.0,463.9
12,3,724.1,467.7
12,4,677.6,486.1
12,17,109.1,801.3
12,18,60.2,811.5
12,19,10.4,806.8
12,20,-35.8,787.6
12,30,-468.8,537.6
12,31,-502.8,501.0
12,32,-524.4,455.9
12,33,-531.7,406.4
12,46,-543.0,-243.5
12,47,-558.6,-291.0
12,48,-587.6,-331.8
12,49,-627.3,-362.1
12,63,-1233.5,-712.1
12,64,-1233.5,-712.1
12,64,nan,nan
13,0,866.0,500.0
13,1,829.6,479.0
13,6,656.4,379.0
13,7,618.5,357.1
13,49,-1200.2,-692.9
13,50,-1212.4,-700.0
13,50,nan,nan
14,0,866.0,500.0
14,1,833.0,481.0
14,10,618.6,357.2
14,11,583.3,336.8
14,52,-1192.0,-688.2
14,53,-1212.4,-700.0
14,53,nan,nan
15,0,866.0,500.0
15,1,829.6,478.9
15,2,800.9,451.5
15,3,779.2,418.4
15,5,744.1,346.6
15,6,716.9,317.3
15,7,680.5,293.6
15,39,-705.2,-506.4
15,40,-752.4,-521.5
15,41,-801.9,-521.9
15,42,-851.8,-518.1
15,43,-900.8,-524.9
15,44,-945.7,-546.0
15,50,-1205.5,-696.0
15,51,-1217.7,-703.1
15,51,nan,nan
16,0,866.0,500.0
16,1,833.1,481.0
16,2,812.1,463.6
16,3,793.5,443.4
16,4,779.8,419.8
16,7,743.4,345.9
16,8,724.7,325.7
16,9,704.5,307.4
16,10,680.6,293.6
16,11,645.3,273.3
16,42,-697.0,-501.7
16,43,-743.2,-519.4
16,44,-792.5,-522.6
16,45,-842.4,-518.8
16,46,-891.7,-522.8
16,47,-937.5,-541.3
16,53,-1197.3,-691.3
16,54,-1217.7,-703.1
16,54,nan,nan
17,0,866.0,500.0
17,1,829.6,478.9
17,2,800.9,451.5
17,3,779.2,418.4
17,6,727.3,310.2
17,7,708.4,270.8
17,8,686.8,225.7
17,9,656.3,186.6
17,10,615.6,158.3
17,34,-423.6,-441.7
17,35,-470.8,-456.7
17,36,-520.4,-457.1
17,40,-719.8,-441.9
17,41,-768.9,-448.7
17,42,-813.7,-469.8
17,51,-1203.4,-694.8
17,52,-1215.7,-701.9
17,52,nan,nan
18,0,866.0,500.0
18,1,833.1,481.0
18,2,812.1,463.6
18,3,793.5,443.4
18,4,779.8,419.8
18,10,708.5,270.9
18,11,690.8,234.1
18,12,662.7,193.5
18,13,623.8,163.0
18,37,-415.5,-437.0
18,38,-461.7,-454.6
18,39,-511.0,-457.8
18,43,-710.4,-442.6
18,44,-759.7,-446.6
18,45,-805.6,-465.1
18,54,-1195.3,-690.1
18,55,-1215.7,-701.9
18,55,nan,nan
19,0,866.0,500.0
19,1,829.6,478.9
19,2,800.9,451.5
19,3,778.9,418.5
19,6,725.5,311.1
19,7,706.0,271.9
19,11,617.0,92.8
19,12,585.9,54.2
19,13,545.1,26.0
19,32,-277.6,-449.0
19,33,-324.8,-464.0
19,34,-374.4,-464.9
19,41,-723.7,-443.2
19,42,-772.7,-450.7
19,43,-817.5,-472.0
19,52,-1207.2,-697.0
19,53,-1207.2,-697.0
19,53,nan,nan
20,0,866.0,500.0
20,1,833.1,481.0
20,2,812.1,463.6
20,3,793.5,443.4
20,4,779.6,419.9
20,10,706.1,272.1
20,11,687.9,235.6
20,14,621.1,101.3
20,15,592.4,61.0
20,16,553.3,30.7
20,35,-269.5,-444.3
20,36,-315.7,-461.9
20,37,-365.0,-465.5
20,44,-714.3,-443.7
20,45,-763.6,-448.5
20,46,-809.3,-467.3
20,55,-1199.1,-692.3
20,56,-1219.5,-704.1
20,56,nan,nan
21,0,866.0,500.0
21,1,829.6,478.9
21,2,800.9,451.5
21,3,779.2,418.4
21,4,762.5,382.0
21,6,732.2,308.0
21,7,715.6,267.5
21,15,564.0,-102.6
21,16,535.9,-143.4
21,17,496.9,-174.0
21,18,454.1,-199.7
21,25,151.0,-374.7
21,26,103.7,-389.8
21,27,54.2,-390.2
21,28,4.6,-384.3
21,38,-490.9,-317.0
21,39,-540.3,-321.0
21,40,-586.3,-339.4
21,41,-630.0,-363.7
21,54,-1192.9,-688.7
21,55,-1205.2,-695.8
21,55,nan,nan
22,0,866.0,500.0
22,1,833.1,481.0
22,2,812.1,463.6
22,3,793.5,443.4
22,4,779.8,419.8
22,5,768.0,395.0
22,10,715.7,267.7
22,11,700.2,230.0
22,18,567.6,-93.9
22,19,541.8,-136.1
22,20,504.8,-168.9
22,21,462.2,-195.0
22,28,159.1,-370.0
22,29,112.9,-387.7
22,30,63.6,-390.9
22,31,13.9,-385.5
22,41,-481.6,-318.3
22,42,-531.0,-319.5
22,43,-577.9,-335.2
22,44,-621.8,-359.0
22,57,-1184.7,-684.0
22,58,-1205.2,-695.8
22,58,nan,nan
23,0,866.0,500.0
23,1,829.6,478.9
23,2,800.9,451.5
23,3,779.2,418.4
23,4,764.3,381.5
23,6,745.7,303.7
23,7,735.5,261.1
23,17,619.3,-225.2
23,18,597.7,-269.8
23,19,564.0,-306.0
23,20,522.4,-333.5
23,27,219.3,-508.5
23,28,172.1,-523.5
23,29,122.6,-523.9
23,30,74.1,-512.6
23,42,-501.0,-341.6
23,43,-550.4,-338.0
23,44,-598.7,-349.1
23,45,-643.2,-371.4
23,58,-1206.2,-696.4
23,59,-1218.4,-703.5
23,59,nan,nan
24,0,866.0,500.0
24,1,833.1,481.0
24,2,812.1,463.6
24,3,793.5,443.4
24,4,779.8,419.8
24,5,768.0,395.0
24,10,735.6,261.3
24,11,726.1,221.6
24,20,621.5,-216.0
24,21,602.5,-261.7
24,22,570.9,-299.7
24,23,530.6,-328.8
24,30,227.5,-503.8
24,31,181.3,-521.4
24,32,131.9,-524.6
24,33,83.1,-515.3
24,45,-492.0,-344.3
24,46,-541.0,-337.9
24,47,-589.8,-346.2
24,48,-635.1,-366.7
24,61,-1198.0,-691.7
24,62,-1218.4,-703.5
24,62,nan,nan
25,0,866.0,500.0
25,1,829.6,478.9
25,2,800.9,451.5
25,3,779.2,418.4
25,4,765.3,381.3
25,5,759.8,341.7
25,6,759.1,301.7
25,7,758.3,258.0
25,18,748.7,-292.0
25,19,737.3,-340.2
25,20,712.1,-382.9
25,21,675.5,-416.2
25,22,633.2,-442.7
25,31,243.5,-667.7
25,32,196.3,-682.7
25,33,146.7,-683.1
25,34,99.3,-668.9
25,35,54.8,-646.3
25,47,-470.0,-355.4
25,48,-517.4,-341.2
25,49,-567.0,-341.6
25,50,-614.2,-356.7
25,51,-658.3,-380.1
25,64,-1221.2,-705.1
25,65,-1221.2,-705.1
25,65,nan,nan
26,0,866.0,500.0
26,1,833.1,481.0
26,2,812.1,463.6
26,3,793.5,443.4
26,4,779.8,419.8
26,5,768.0,395.0
26,7,759.7,340.7
26,10,758.3,258.1
26,11,757.6,217.4
26,21,748.9,-282.6
26,22,740.2,-331.2
26,23,717.6,-375.2
26,24,682.9,-410.5
26,25,641.3,-438.0
26,34,251.6,-663.0
26,35,205.4,-680.7
26,36,156.1,-683.9
26,37,108.0,-672.3
26,38,63.0,-650.9
26,50,-461.8,-359.9
26,51,-508.2,-343.1
26,52,-557.6,-340.8
26,53,-605.5,-353.1
26,54,-650.2,-375.4
26,67,-1213.1,-700.4
26,68,-1213.1,-700.4
26,68,nan,nan
27,0,866.0,500.0
27,1,829.6,478.9
27,2,791.4,467.9
27,3,751.9,465.6
27,5,672.2,471.1
27,6,633.2,462.2
27,7,594.5,442.5
27,39,-791.2,-357.5
27,40,-827.8,-390.8
27,41,-852.9,-433.5
27,42,-874.5,-478.6
27,43,-905.0,-517.7
27,44,-945.7,-546.0
27,50,-1205.5,-696.0
27,51,-1217.7,-703.1
27,51,nan,nan
28,0,866.0,500.0
28,1,833.1,481.0
28,2,807.5,471.5
28,3,780.7,465.4
28,4,753.5,465.5
28,7,671.3,470.9
28,8,644.4,464.8
28,9,618.5,456.4
28,10,594.6,442.6
28,11,559.3,422.2
28,42,-783.0,-352.8
28,43,-821.4,-383.9
28,44,-848.8,-425.1
28,45,-870.5,-470.1
28,46,-898.6,-510.8
28,47,-937.5,-541.3
28,53,-1197.3,-691.3
28,54,-1217.7,-703.1
28,54,nan,nan
29,0,866.0,500.0
29,1,829.6,478.9
29,2,791.4,467.9
29,3,751.9,465.6
29,6,632.3,474.8
29,7,588.7,478.1
29,8,538.8,481.9
29,9,489.8,475.0
29,10,444.9,454.0
29,34,-594.3,-146.0
29,35,-630.9,-179.4
29,36,-656.1,-222.1
29,40,-742.6,-402.4
29,41,-773.0,-441.5
29,42,-813.7,-469.8
29,51,-1203.4,-694.8
29,52,-1215.7,-701.9
29,52,nan,nan
30,0,866.0,500.0
30,1,833.1,481.0
30,2,807.5,471.5
30,3,780.7,465.4
30,4,753.5,465.5
30,10,588.9,478.1
30,11,548.2,481.2
30,12,498.9,477.1
30,13,453.0,458.7
30,37,-586.2,-141.3
30,38,-624.6,-172.5
30,39,-652.0,-213.6
30,43,-738.5,-393.9
30,44,-766.6,-434.6
30,45,-805.6,-465.1
30,54,-1195.3,-690.1
30,55,-1215.7,-701.9
30,55,nan,nan
31,0,866.0,500.0
31,1,829.6,478.9
31,2,791.4,467.9
31,3,751.9,465.3
31,6,632.1,472.7
31,7,588.5,475.5
31,11,388.9,487.9
31,12,339.9,480.3
31,13,295.1,459.1
31,32,-527.6,-15.9
31,33,-564.2,-49.3
31,34,-589.8,-91.8
31,41,-745.6,-405.2
31,42,-776.7,-443.8
31,43,-817.5,-472.0
31,52,-1207.2,-697.0
31,53,-1207.2,-697.0
31,53,nan,nan
32,0,866.0,500.0
32,1,833.1,481.0
32,2,807.5,471.5
32,3,780.7,465.4
32,4,753.4,465.2
32,10,588.7,475.4
32,11,548.0,478.0
32,14,398.3,487.3
32,15,349.0,482.5
32,16,303.3,463.8
32,35,-519.5,-11.2
32,36,-557.8,-42.4
32,37,-585.6,-83.4
32,44,-741.5,-396.8
32,45,-770.2,-437.0
32,46,-809.3,-467.3
32,55,-1199.1,-692.3
32,56,-1219.5,-704.1
32,56,nan,nan
33,0,866.0,500.0
33,1,829.6,478.9
33,2,791.4,467.9
33,3,751.9,465.6
33,4,712.1,469.4
33,6,632.9,480.1
33,7,589.5,486.0
33,15,193.1,539.8
33,16,143.8,535.8
33,17,97.8,517.4
33,18,54.1,493.1
33,25,-249.0,318.1
33,26,-285.7,284.7
33,27,-310.8,242.0
33,28,-330.5,196.1
33,38,-520.0,-266.6
33,39,-548.2,-307.4
33,40,-587.1,-338.0
33,41,-630.0,-363.7
33,54,-1192.9,-688.7
33,55,-1205.2,-695.8
33,55,nan,nan
34,0,866.0,500.0
34,1,833.1,481.0
34,2,807.5,471.5
34,3,780.7,465.4
34,4,753.5,465.5
34,5,726.0,467.6
34,10,589.7,486.0
34,11,549.3,491.4
34,18,202.5,538.5
34,19,153.0,537.3
34,20,106.2,521.6
34,21,62.2,497.8
34,28,-240.9,322.8
34,29,-279.3,291.6
34,30,-306.7,250.5
34,31,-326.9,204.8
34,41,-516.5,-257.9
34,42,-542.2,-300.1
34,43,-579.3,-332.8
34,44,-621.8,-359.0
34,57,-1184.7,-684.0
34,58,-1205.2,-695.8
34,58,nan,nan
35,0,866.0,500.0
35,1,829.6,478.9
35,2,791.4,467.9
35,3,751.9,465.6
35,4,712.5,471.2
35,6,635.8,494.0
35,7,593.9,506.4
35,17,114.6,648.9
35,18,65.2,652.5
35,19,16.9,641.4
35,20,-27.6,619.2
35,27,-330.7,444.2
35,28,-367.3,410.8
35,29,-392.4,368.1
35,30,-406.9,320.5
35,42,-546.4,-263.1
35,43,-567.9,-307.7
35,44,-601.7,-344.0
35,45,-643.2,-371.4
35,58,-1206.2,-696.4
35,59,-1218.4,-703.5
35,59,nan,nan
36,0,866.0,500.0
36,1,833.1,481.0
36,2,807.5,471.5
36,3,780.7,465.4
36,4,753.5,465.5
36,5,726.0,467.6
36,10,594.1,506.4
36,11,555.0,518.0
36,20,123.6,646.2
36,21,74.6,652.6
36,22,25.9,644.3
36,23,-19.4,623.9
36,30,-322.5,448.9
36,31,-360.9,417.7
36,32,-388.4,376.6
36,33,-404.7,329.6
36,45,-544.2,-254.0
36,46,-563.2,-299.6
36,47,-594.7,-337.6
36,48,-635.1,-366.7
36,61,-1198.0,-691.7
36,62,-1218.4,-703.5
36,62,nan,nan
37,0,866.0,500.0
37,1,829.6,478.9
37,2,791.4,467.9
37,3,751.9,465.6
37,4,712.9,472.2
37,5,675.8,487.1
37,6,640.8,506.5
37,7,602.5,527.7
37,18,121.5,794.4
37,19,74.1,808.6
37,20,24.5,808.2
37,21,-22.7,793.1
37,22,-66.8,769.7
37,31,-456.5,544.7
37,32,-493.1,511.4
37,33,-518.3,468.6
37,34,-529.6,420.4
37,35,-532.3,370.6
37,47,-542.8,-229.3
37,48,-554.2,-277.5
37,49,-579.4,-320.2
37,50,-616.0,-353.5
37,51,-658.3,-380.1
37,64,-1221.2,-705.1
37,65,-1221.2,-705.1
37,65,nan,nan
38,0,866.0,500.0
38,1,833.1,481.0
38,2,807.5,471.5
38,3,780.7,465.4
38,4,753.5,465.5
38,5,726.0,467.6
38,7,674.9,487.6
38,10,602.7,527.6
38,11,567.0,547.4
38,21,129.7,789.8
38,22,83.3,806.7
38,23,33.9,809.0
38,24,-14.0,796.7
38,25,-58.7,774.4
38,34,-448.4,549.4
38,35,-486.7,518.2
38,36,-514.2,477.1
38,37,-528.3,429.7
38,38,-532.2,380.0
38,50,-542.6,-219.9
38,51,-551.3,-268.6
38,52,-573.9,-312.5
38,53,-608.6,-347.8
38,54,-650.2,-375.4
38,67,-1213.1,-700.4
38,68,-1213.1,-700.4
38,68,nan,nan
39,0,866.0,500.0
39,1,833.1,481.0
39,13,624.6,360.6
39,14,601.4,347.2
39,15,560.7,323.7
39,55,-1171.4,-676.3
39,56,-1212.4,-700.0
39,56,nan,nan
40,0,866.0,500.0
40,1,833.1,481.0
40,2,819.0,472.8
40,19,634.9,366.6
40,20,622.1,359.2
40,21,591.8,341.7
40,62,-1183.4,-683.2
40,63,-1212.4,-700.0
40,63,nan,nan


==> data/trajectories/crossing_overtaking/alfa.csv <==
traj,time,x,y
0,0,0.0,0.0
0,59,1475.0,0.0
0,60,1475.0,0.0
0,60,nan,nan
1,0,0.0,0.0
1,1,25.0,0.0
1,2,48.9,7.4
1,7,152.1,78.0
1,8,175.9,85.4
1,45,1100.9,85.4
1,46,1124.8,78.0
1,51,1228.0,7.4
1,52,1251.9,0.0
1,61,1476.9,-0.0
1,62,1476.9,-0.0
1,62,nan,nan
2,0,0.0,0.0
2,1,25.0,0.0
2,2,48.9,7.4
2,12,258.8,143.2
2,13,282.8,150.0
2,40,957.8,150.0
2,41,981.7,142.6
2,51,1191.6,6.8
2,52,1215.6,0.0
2,63,1490.6,0.0
2,64,1490.6,0.0
2,64,nan,nan
3,0,0.0,0.0
3,1,25.0,0.0
3,2,48.9,7.4
3,20,431.8,243.7
3,21,456.0,250.0
3,27,606.0,250.0
3,28,629.9,242.6
3,46,1012.8,6.3
3,47,1037.0,-0.0
3,65,1487.0,-0.0
3,66,1487.0,-0.0
3,66,nan,nan
4,0,0.0,0.0
4,1,25.0,0.0
4,2,48.9,7.4
4,3,69.5,21.5
4,15,281.6,233.7
4,16,303.7,245.4
4,17,328.3,250.0
4,38,853.3,250.0
4,39,877.1,242.6
4,40,897.8,228.5
4,52,1109.8,16.3
4,53,1131.9,4.6
4,54,1156.5,0.0
4,67,1481.5,0.0
4,68,1481.5,0.0
4,68,nan,nan
5,0,0.0,0.0
5,1,25.0,0.0
5,2,48.9,-7.4
5,7,152.1,-78.0
5,8,175.9,-85.4
5,45,1100.9,-85.4
5,46,1124.8,-78.0
5,51,1228.0,-7.4
5,52,1251.9,-0.0
5,61,1476.9,0.0
5,62,1476.9,0.0
5,62,nan,nan
6,0,0.0,0.0
6,1,25.0,0.0
6,2,48.9,-7.4
6,12,258.8,-143.2
6,13,282.8,-150.0
6,40,957.8,-150.0
6,41,981.7,-142.6
6,51,1191.6,-6.8
6,52,1215.6,-0.0
6,63,1490.6,-0.0
6,64,1490.6,-0.0
6,64,nan,nan
7,0,0.0,0.0
7,1,25.0,0.0
7,2,48.9,-7.4
7,20,431.8,-243.7
7,21,456.0,-250.0
7,27,606.0,-250.0
7,28,629.9,-242.6
7,46,1012.8,-6.3
7,47,1037.0,0.0
7,65,1487.0,0.0
7,66,1487.0,0.0
7,66,nan,nan
8,0,0.0,0.0
8,1,25.0,0.0
8,2,48.9,-7.4
8,3,69.5,-21.5
8,15,281.6,-233.7
8,16,303.7,-245.4
8,17,328.3,-250.0
8,38,853.3,-250.0
8,39,877.1,-242.6
8,40,897.8,-228.5
8,52,1109.8,-16.3
8,53,1131.9,-4.6
8,54,1156.5,-0.0
8,67,1481.5,-0.0
8,68,1481.5,-0.0
8,68,nan,nan
9,0,0.0,0.0
9,5,121.0,0.0
9,8,189.8,0.0
9,11,255.8,0.0
9,15,339.3,0.0
9,30,640.2,0.0
9,33,703.8,0.0
9,36,770.2,0.0
9,39,839.5,0.0
9,42,911.6,0.0
9,64,1461.3,0.0
9,65,1475.0,0.0
9,65,nan,nan
10,0,0.0,0.0
10,5,121.0,0.0
10,8,189.8,0.0
10,11,255.8,0.0
10,14,318.9,0.0
10,17,379.1,0.0
10,20,436.5,0.0
10,23,491.0,0.0
10,28,575.5,0.0
10,33,652.1,0.0
10,55,956.0,0.0
10,59,1015.5,0.0
10,62,1063.5,0.0
10,67,1149.8,0.0
10,72,1244.0,0.0
10,76,1325.2,0.0
10,79,1389.3,0.0
10,82,1456.4,0.0
10,83,1475.0,0.0
10,83,nan,nan
11,0,0.0,0.0
11,1,24.8,0.0
11,2,48.3,7.2
11,7,145.6,73.6
11,8,166.2,82.4
11,9,188.1,85.4
11,14,294.8,85.4
11,29,595.6,85.4
11,34,701.5,85.4
11,38,792.0,85.4
11,41,863.2,85.4
11,50,1087.2,85.4
11,51,1111.7,82.0
11,52,1134.1,71.6
11,56,1216.6,15.1
11,57,1238.7,4.1
11,58,1263.1,0.0
11,66,1463.1,-0.0
11,67,1476.9,-0.0
11,67,nan,nan
12,0,0.0,0.0
12,1,24.8,0.0
12,2,48.3,7.2
12,7,145.6,73.6
12,8,166.2,82.4
12,9,188.1,85.4
12,13,274.1,85.4
12,16,335.3,85.4
12,20,412.4,85.4
12,24,484.5,85.4
12,28,551.5,85.4
12,33,628.1,85.4
12,54,917.8,85.4
12,57,961.0,85.4
12,61,1023.1,85.4
12,65,1090.2,85.4
12,66,1107.5,83.3
12,67,1124.6,78.0
12,70,1170.5,46.7
12,73,1218.8,13.7
12,74,1236.5,4.7
12,75,1256.3,0.0
12,80,1363.2,-0.0
12,85,1476.9,-0.0
12,85,nan,nan
13,0,0.0,0.0
13,1,24.8,0.0
13,2,48.3,7.2
13,6,128.0,58.6
13,10,203.5,107.4
13,13,257.2,142.2
13,14,276.9,148.3
13,15,297.1,150.0
13,28,557.2,150.0
13,33,661.6,150.0
13,37,750.8,150.0
13,40,821.0,150.0
13,45,944.1,150.0
13,46,968.6,146.7
13,47,991.2,136.5
13,56,1180.1,14.2
13,57,1202.4,3.7
13,58,1226.9,0.0
13,68,1476.9,0.0
13,69,1490.6,0.0
13,69,nan,nan
14,0,0.0,0.0
14,1,24.8,0.0
14,2,48.3,7.2
14,6,128.0,58.6
14,10,203.5,107.4
14,13,257.2,142.2
14,14,276.9,148.3
14,15,297.1,150.0
14,19,375.5,150.0
14,22,431.0,150.0
14,25,483.6,150.0
14,29,549.3,150.0
14,33,609.9,150.0
14,54,899.7,150.0
14,58,957.9,150.0
14,60,986.9,139.3
14,65,1056.7,94.1
14,70,1133.1,44.6
14,73,1182.2,12.8
14,74,1200.2,4.3
14,75,1220.1,0.0
14,80,1327.0,0.0
14,84,1418.3,0.0
14,87,1490.1,0.0
14,88,1490.6,0.0
14,88,nan,nan
15,0,0.0,0.0
15,1,24.8,0.0
15,2,48.3,7.2
15,7,148.6,69.0
15,11,224.0,115.5
15,15,295.0,159.3
15,23,431.3,243.4
15,24,450.6,248.6
15,25,470.4,250.0
15,31,592.1,250.0
15,32,612.9,247.9
15,33,633.1,240.6
15,37,709.0,193.8
15,41,789.2,144.3
15,51,1001.1,13.5
15,52,1023.7,3.4
15,53,1048.3,-0.0
15,70,1473.3,-0.0
15,71,1487.0,-0.0
15,71,nan,nan
16,0,0.0,0.0
16,1,24.8,0.0
16,2,48.3,7.2
16,6,129.1,56.9
16,10,205.6,104.1
16,14,277.7,148.6
16,18,345.5,190.5
16,23,424.2,239.0
16,24,440.1,245.9
16,25,456.8,250.0
16,27,490.3,250.0
16,31,553.5,250.0
16,34,597.5,250.0
16,35,611.3,248.4
16,36,624.5,244.3
16,37,636.8,238.4
16,56,860.0,100.6
16,59,898.4,76.9
16,62,939.2,51.7
16,67,1012.6,6.4
16,68,1030.3,1.8
16,69,1048.6,-0.0
16,74,1146.0,-0.0
16,78,1229.7,-0.0
16,83,1341.4,-0.0
16,86,1412.2,-0.0
16,89,1485.9,-0.0
16,90,1487.0,-0.0
16,90,nan,nan
17,0,0.0,0.0
17,1,24.8,0.0
17,2,48.3,7.2
17,3,68.3,20.7
17,8,150.7,102.7
17,12,212.4,164.5
17,16,270.5,222.7
17,17,285.4,235.8
17,18,303.1,245.1
17,19,322.7,249.0
17,20,342.6,250.0
17,29,522.9,250.0
17,33,607.0,250.0
17,37,696.2,250.0
17,40,766.5,250.0
17,43,839.6,250.0
17,44,864.0,246.7
17,45,886.4,236.3
17,46,905.7,220.5
17,57,1100.1,26.0
17,58,1119.8,11.0
17,59,1143.0,2.5
17,60,1167.8,0.0
17,72,1467.8,0.0
17,73,1481.5,0.0
17,73,nan,nan
18,0,0.0,0.0
18,1,24.8,0.0
18,2,48.3,7.2
18,3,68.3,20.7
18,8,150.7,102.7
18,12,212.4,164.5
18,16,270.5,222.6
18,17,285.2,235.6
18,18,302.4,244.7
18,19,321.1,248.7
18,20,339.8,250.0
18,24,411.8,250.0
18,28,478.8,250.0
18,31,525.7,250.0
18,35,583.8,250.0
18,54,845.1,250.0
18,55,858.9,248.2
18,56,872.7,244.0
18,58,897.9,228.4
18,62,942.6,183.6
18,66,991.0,135.2
18,70,1042.9,83.2
18,74,1098.5,27.6
18,75,1113.7,14.2
18,76,1132.1,4.6
18,77,1152.8,0.7
18,78,1174.1,0.0
18,83,1285.8,0.0
18,87,1380.9,0.0
18,91,1480.4,0.0
18,92,1481.5,0.0
18,92,nan,nan
19,0,0.0,0.0
19,1,24.8,0.0
19,2,48.3,-7.2
19,7,145.6,-73.6
19,8,166.2,-82.4
19,9,188.1,-85.4
19,14,294.8,-85.4
19,29,595.6,-85.4
19,34,701.5,-85.4
19,38,792.0,-85.4
19,41,863.2,-85.4
19,50,1087.2,-85.4
19,51,1111.7,-82.0
19,52,1134.1,-71.6
19,56,1216.6,-15.1
19,57,1238.7,-4.1
19,58,1263.1,-0.0
19,66,1463.1,0.0
19,67,1476.9,0.0
19,67,nan,nan
20,0,0.0,0.0
20,1,24.8,0.0
20,2,48.3,-7.2
20,7,145.6,-73.6
20,8,166.2,-82.4
20,9,188.1,-85.4
20,13,274.1,-85.4
20,16,335.3,-85.4
20,20,412.4,-85.4
20,24,484.5,-85.4
20,28,551.5,-85.4
20,33,628.1,-85.4
20,54,917.8,-85.4
20,57,961.0,-85.4
20,61,1023.1,-85.4
20,65,1090.2,-85.4
20,66,1107.5,-83.3
20,67,1124.6,-78.0
20,70,1170.5,-46.7
20,73,1218.8,-13.7
20,74,1236.5,-4.7
20,75,1256.3,-0.0
20,80,1363.2,0.0
20,85,1476.9,0.0
20,85,nan,nan
21,0,0.0,0.0
21,1,24.8,0.0
21,2,48.3,-7.2
21,6,128.0,-58.6
21,10,203.5,-107.4
21,13,257.2,-142.2
21,14,276.9,-148.3
21,15,297.1,-150.0
21,28,557.2,-150.0
21,33,661.6,-150.0
21,37,750.8,-150.0
21,40,821.0,-150.0
21,45,944.1,-150.0
21,46,968.6,-146.7
21,47,991.2,-136.5
21,56,1180.1,-14.2
21,57,1202.4,-3.7
21,58,1226.9,-0.0
21,68,1476.9,-0.0
21,69,1490.6,-0.0
21,69,nan,nan
22,0,0.0,0.0
22,1,24.8,0.0
22,2,48.3,-7.2
22,6,128.0,-58.6
22,10,203.5,-107.4
22,13,257.2,-142.2
22,14,276.9,-148.3
22,15,297.1,-150.0
22,19,375.5,-150.0
22,22,431.0,-150.0
22,25,483.6,-150.0
22,29,549.3,-150.0
22,33,609.9,-150.0
22,54,899.7,-150.0
22,58,957.9,-150.0
22,60,986.9,-139.3
22,65,1056.7,-94.1
22,70,1133.1,-44.6
22,73,1182.2,-12.8
22,74,1200.2,-4.3
22,75,1220.1,-0.0
22,80,1327.0,-0.0
22,84,1418.3,-0.0
22,87,1490.1,-0.0
22,88,1490.6,-0.0
22,88,nan,nan
23,0,0.0,0.0
23,1,24.8,0.0
23,2,48.3,-7.2
23,7,148.6,-69.0
23,11,224.0,-115.5
23,15,295.0,-159.3
23,23,431.3,-243.4
23,24,450.6,-248.6
23,25,470.4,-250.0
23,31,592.1,-250.0
23,32,612.9,-247.9
23,33,633.1,-240.6
23,37,709.0,-193.8
23,41,789.2,-144.3
23,51,1001.1,-13.5
23,52,1023.7,-3.4
23,53,1048.3,0.0
23,70,1473.3,0.0
23,71,1487.0,0.0
23,71,nan,nan
24,0,0.0,0.0
24,1,24.8,0.0
24,2,48.3,-7.2
24,6,129.1,-56.9
24,10,205.6,-104.1
24,14,277.7,-148.6
24,18,345.5,-190.5
24,23,424.2,-239.0
24,24,440.1,-245.9
24,25,456.8,-250.0
24,27,490.3,-250.0
24,31,553.5,-250.0
24,34,597.5,-250.0
24,35,611.3,-248.4
24,36,624.5,-244.3
24,37,636.8,-238.4
24,56,860.0,-100.6
24,59,898.4,-76.9
24,62,939.2,-51.7
24,67,1012.6,-6.4
24,68,1030.3,-1.8
24,69,1048.6,0.0
24,74,1146.0,0.0
24,78,1229.7,0.0
24,83,1341.4,0.0
24,86,1412.2,0.0
24,89,1485.9,0.0
24,90,1487.0,0.0
24,90,nan,nan
25,0,0.0,0.0
25,1,24.8,0.0
25,2,48.3,-7.2
25,3,68.3,-20.7
25,8,150.7,-102.7
25,12,212.4,-164.5
25,16,270.5,-222.7
25,17,285.4,-235.8
25,18,303.1,-245.1
25,19,322.7,-249.0
25,20,342.6,-250.0
25,29,522.9,-250.0
25,33,607.0,-250.0
25,37,696.2,-250.0
25,40,766.5,-250.0
25,43,839.6,-250.0
25,44,864.0,-246.7
25,45,886.4,-236.3
25,46,905.7,-220.5
25,57,1100.1,-26.0
25,58,1119.8,-11.0
25,59,1143.0,-2.5
25,60,1167.8,-0.0
25,72,1467.8,-0.0
25,73,1481.5,-0.0
25,73,nan,nan
26,0,0.0,0.0
26,1,24.8,0.0
26,2,48.3,-7.2
26,3,68.3,-20.7
26,8,150.7,-102.7
26,12,212.4,-164.5
26,16,270.5,-222.6
26,17,285.2,-235.6
26,18,302.4,-244.7
26,19,321.1,-248.7
26,20,339.8,-250.0
26,24,411.8,-250.0
26,28,478.8,-250.0
26,31,525.7,-250.0
26,35,583.8,-250.0
26,54,845.1,-250.0
26,55,858.9,-248.2
26,56,872.7,-244.0
26,58,897.9,-228.4
26,62,942.6,-183.6
26,66,991.0,-135.2
26,70,1042.9,-83.2
26,74,1098.5,-27.6
26,75,1113.7,-14.2
26,76,1132.1,-4.6
26,77,1152.8,-0.7
26,78,1174.1,-0.0
26,83,1285.8,-0.0
26,87,1380.9,-0.0
26,91,1480.4,-0.0
26,92,1481.5,-0.0
26,92,nan,nan
27,0,0.0,0.0
27,3,73.6,0.0
27,6,144.3,0.0
27,9,212.1,0.0
27,12,277.1,0.0
27,15,339.3,0.0
27,35,739.6,0.0
27,38,802.2,0.0
27,41,867.7,0.0
27,44,936.1,0.0
27,47,1007.3,0.0
27,65,1456.3,0.0
27,66,1475.0,0.0
27,66,nan,nan
28,0,0.0,0.0
28,1,24.8,0.0
28,2,48.3,7.2
28,7,145.6,73.6
28,8,166.2,82.4
28,9,188.1,85.4
28,12,253.1,85.4
28,15,315.2,85.4
28,34,695.3,85.4
28,39,799.7,85.4
28,42,866.1,85.4
28,45,935.4,85.4
28,51,1082.2,85.4
28,52,1106.9,83.5
28,53,1130.0,74.4
28,57,1212.5,18.0
28,58,1234.0,5.5
28,59,1258.1,0.0
28,67,1458.1,-0.0
28,68,1476.9,-0.0
28,68,nan,nan
29,0,0.0,0.0
29,1,24.8,0.0
29,2,48.3,7.2
29,6,128.0,58.6
29,10,203.5,107.4
29,13,257.2,142.2
29,14,276.9,148.3
29,15,297.1,150.0
29,34,677.2,150.0
29,38,760.1,150.0
29,43,870.8,150.0
29,46,941.0,150.0
29,47,964.8,147.9
29,48,987.3,139.0
29,57,1175.9,17.0
29,58,1197.6,5.1
29,59,1221.9,0.0
29,69,1471.9,0.0
29,70,1490.6,0.0
29,70,nan,nan
30,0,0.0,0.0
30,1,24.8,0.0
30,2,48.3,7.2
30,7,148.6,69.0
30,11,224.0,115.5
30,15,295.0,159.3
30,23,431.3,243.4
30,24,450.6,248.6
30,25,470.4,250.0
30,31,590.4,250.0
30,32,610.2,248.7
30,33,629.3,242.8
30,37,698.9,200.0
30,40,753.8,166.1
30,43,811.1,130.8
30,46,870.9,93.9
30,52,996.9,16.1
30,53,1018.9,4.7
30,54,1043.3,-0.0
30,71,1468.3,-0.0
30,72,1487.0,-0.0
30,72,nan,nan
31,0,0.0,0.0
31,1,24.8,0.0
31,2,48.3,7.2
31,3,68.3,20.7
31,8,150.7,102.7
31,12,212.4,164.5
31,16,270.5,222.7
31,17,285.4,235.8
31,18,303.1,245.1
31,19,322.7,249.0
31,20,342.6,250.0
31,34,622.6,250.0
31,39,727.0,250.0
31,44,839.3,250.0
31,45,862.3,247.2
31,46,883.9,238.0
31,47,902.9,223.4
31,58,1096.6,29.5
31,59,1115.4,13.4
31,60,1138.1,3.5
31,61,1162.8,0.0
31,73,1462.8,0.0
31,74,1481.5,0.0
31,74,nan,nan
32,0,0.0,0.0
32,1,24.8,0.0
32,2,48.3,-7.2
32,7,145.6,-73.6
32,8,166.2,-82.4
32,9,188.1,-85.4
32,12,253.1,-85.4
32,15,315.2,-85.4
32,34,695.3,-85.4
32,39,799.7,-85.4
32,42,866.1,-85.4
32,45,935.4,-85.4
32,51,1082.2,-85.4
32,52,1106.9,-83.5
32,53,1130.0,-74.4
32,57,1212.5,-18.0
32,58,1234.0,-5.5
32,59,1258.1,-0.0
32,67,1458.1,0.0
32,68,1476.9,0.0
32,68,nan,nan
33,0,0.0,0.0
33,1,24.8,0.0
33,2,48.3,-7.2
33,6,128.0,-58.6
33,10,203.5,-107.4
33,13,257.2,-142.2
33,14,276.9,-148.3
33,15,297.1,-150.0
33,34,677.2,-150.0
33,38,760.1,-150.0
33,43,870.8,-150.0
33,46,941.0,-150.0
33,47,964.8,-147.9
33,48,987.3,-139.0
33,57,1175.9,-17.0
33,58,1197.6,-5.1
33,59,1221.9,-0.0
33,69,1471.9,-0.0
33,70,1490.6,-0.0
33,70,nan,nan
34,0,0.0,0.0
34,1,24.8,0.0
34,2,48.3,-7.2
34,7,148.6,-69.0
34,11,224.0,-115.5
34,15,295.0,-159.3
34,23,431.3,-243.4
34,24,450.6,-248.6
34,25,470.4,-250.0
34,31,590.4,-250.0
34,32,610.2,-248.7
34,33,629.3,-242.8
34,37,698.9,-200.0
34,40,753.8,-166.1
34,43,811.1,-130.8
34,46,870.9,-93.9
34,52,996.9,-16.1
34,53,1018.9,-4.7
34,54,1043.3,0.0
34,71,1468.3,0.0
34,72,1487.0,0.0
34,72,nan,nan
35,0,0.0,0.0
35,1,24.8,0.0
35,2,48.3,-7.2
35,3,68.3,-20.7
35,8,150.7,-102.7
35,12,212.4,-164.5
35,16,270.5,-222.7
35,17,285.4,-235.8
35,18,303.1,-245.1
35,19,322.7,-249.0
35,20,342.6,-250.0
35,34,622.6,-250.0
35,39,727.0,-250.0
35,44,839.3,-250.0
35,45,862.3,-247.2
35,46,883.9,-238.0
35,47,902.9,-223.4
35,58,1096.6,-29.5
35,59,1115.4,-13.4
35,60,1138.1,-3.5
35,61,1162.8,-0.0
35,73,1462.8,-0.0
35,74,1481.5,-0.0
35,74,nan,nan


==> data/trajectories/crossing_overtaking/bravo.csv <==
traj,time,x,y
0,0,1000.0,-1000.0
0,88,1000.0,1200.0
0,89,1000.0,1200.0
0,89,nan,nan
1,0,1000.0,-1000.0
1,1,1000.0,-975.0
1,2,995.0,-950.5
1,3,985.3,-927.5
1,7,928.8,-844.9
1,8,919.1,-821.9
1,9,914.1,-797.4
1,71,914.1,752.6
1,72,919.1,777.1
1,73,928.8,800.1
1,77,985.3,882.7
1,78,995.0,905.7
1,79,1000.0,930.2
1,89,1000.0,1180.2
1,90,1000.0,1180.2
1,90,nan,nan
2,0,1000.0,-1000.0
2,1,1000.0,-975.0
2,2,1005.0,-950.5
2,3,1014.7,-927.5
2,7,1071.2,-844.9
2,8,1080.9,-821.9
2,9,1085.9,-797.4
2,71,1085.9,752.6
2,72,1080.9,777.1
2,73,1071.2,800.1
2,77,1014.7,882.7
2,78,1005.0,905.7
2,79,1000.0,930.2
2,89,1000.0,1180.2
2,90,1000.0,1180.2
2,90,nan,nan
3,0,1000.0,-1000.0
3,5,1000.0,-879.0
3,8,1000.0,-810.2
3,11,1000.0,-744.2
3,15,1000.0,-660.7
3,30,1000.0,-359.8
3,34,1000.0,-274.4
3,38,1000.0,-183.9
3,43,1000.0,-63.7
3,93,1000.0,1186.3
3,94,1000.0,1200.0
3,94,nan,nan


==> data/trajectories/crossing_overtaking/charlie.csv <==
traj,time,x,y
0,0,-500.0,0.0
0,44,1920.0,0.0
0,45,1920.0,0.0
0,45,nan,nan
1,0,-500.0,0.0
1,1,-445.0,0.0
1,2,-392.5,16.3
1,3,-347.1,47.3
1,13,91.9,378.7
1,14,143.6,397.4
1,15,198.5,400.0
1,21,528.5,400.0
1,22,581.1,383.7
1,23,626.5,352.7
1,33,1065.4,21.3
1,34,1117.1,2.6
1,35,1172.1,0.0
1,48,1887.1,0.0
1,49,1887.1,0.0
1,49,nan,nan
2,0,-500.0,0.0
2,1,-445.0,0.0
2,2,-392.5,16.3
2,3,-347.1,47.3
2,15,119.5,514.2
2,16,168.1,539.8
2,17,222.2,550.0
2,22,497.2,550.0
2,23,549.7,533.7
2,24,595.1,502.7
2,36,1061.6,35.8
2,37,1110.3,10.2
2,38,1164.3,0.0
2,51,1879.3,0.0
2,52,1879.3,0.0
2,52,nan,nan
3,0,-500.0,0.0
3,1,-445.0,0.0
3,2,-392.5,16.3
3,3,-347.1,47.3
3,14,29.0,521.2
3,15,74.4,552.3
3,16,126.9,568.5
3,26,676.9,568.5
3,27,729.5,552.3
3,28,774.9,521.2
3,39,1151.0,47.3
3,40,1196.4,16.3
3,41,1248.9,-0.0
3,53,1908.9,-0.0
3,54,1908.9,-0.0
3,54,nan,nan
4,0,-500.0,0.0
4,1,-445.0,0.0
4,2,-392.5,16.3
4,3,-347.1,47.3
4,4,-312.9,90.4
4,12,-102.9,477.0
4,13,-63.5,515.5
4,14,-14.5,540.5
4,15,39.6,550.0
4,30,864.6,550.0
4,31,917.2,533.7
4,32,962.6,502.7
4,33,996.8,459.6
4,41,1206.8,73.0
4,42,1246.1,34.5
4,43,1295.1,9.5
4,44,1349.3,0.0
4,54,1899.3,0.0
4,55,1899.3,0.0
4,55,nan,nan
5,0,-500.0,0.0
5,1,-445.0,0.0
5,2,-392.5,16.3
5,3,-347.1,47.3
5,4,-312.9,90.4
5,16,52.5,640.0
5,17,95.1,674.8
5,18,146.1,695.4
5,19,200.9,700.0
5,25,530.9,700.0
5,26,583.5,683.7
5,27,628.9,652.7
5,28,663.1,609.6
5,40,1028.5,60.0
5,41,1071.1,25.2
5,42,1122.1,4.6
5,43,1176.9,-0.0
5,56,1891.9,-0.0
5,57,1891.9,-0.0
5,57,nan,nan
6,0,-500.0,0.0
6,1,-445.0,0.0
6,2,-392.5,-16.3
6,3,-347.1,-47.3
6,13,91.9,-378.7
6,14,143.6,-397.4
6,15,198.5,-400.0
6,21,528.5,-400.0
6,22,581.1,-383.7
6,23,626.5,-352.7
6,33,1065.4,-21.3
6,34,1117.1,-2.6
6,35,1172.1,-0.0
6,48,1887.1,-0.0
6,49,1887.1,-0.0
6,49,nan,nan
7,0,-500.0,0.0
7,1,-445.0,0.0
7,2,-392.5,-16.3
7,3,-347.1,-47.3
7,15,119.5,-514.2
7,16,168.1,-539.8
7,17,222.2,-550.0
7,22,497.2,-550.0
7,23,549.7,-533.7
7,24,595.1,-502.7
7,36,1061.6,-35.8
7,37,1110.3,-10.2
7,38,1164.3,-0.0
7,51,1879.3,-0.0
7,52,1879.3,-0.0
7,52,nan,nan
8,0,-500.0,0.0
8,1,-445.0,0.0
8,2,-392.5,-16.3
8,3,-347.1,-47.3
8,14,29.0,-521.2
8,15,74.4,-552.3
8,16,126.9,-568.5
8,26,676.9,-568.5
8,27,729.5,-552.3
8,28,774.9,-521.2
8,39,1151.0,-47.3
8,40,1196.4,-16.3
8,41,1248.9,0.0
8,53,1908.9,0.0
8,54,1908.9,0.0
8,54,nan,nan
9,0,-500.0,0.0
9,1,-445.0,0.0
9,2,-392.5,-16.3
9,3,-347.1,-47.3
9,4,-312.9,-90.4
9,12,-102.9,-477.0
9,13,-63.5,-515.5
9,14,-14.5,-540.5
9,15,39.6,-550.0
9,30,864.6,-550.0
9,31,917.2,-533.7
9,32,962.6,-502.7
9,33,996.8,-459.6
9,41,1206.8,-73.0
9,42,1246.1,-34.5
9,43,1295.1,-9.5
9,44,1349.3,-0.0
9,54,1899.3,-0.0
9,55,1899.3,-0.0
9,55,nan,nan
10,0,-500.0,0.0
10,1,-445.0,0.0
10,2,-392.5,-16.3
10,3,-347.1,-47.3
10,4,-312.9,-90.4
10,16,52.5,-640.0
10,17,95.1,-674.8
10,18,146.1,-695.4
10,19,200.9,-700.0
10,25,530.9,-700.0
10,26,583.5,-683.7
10,27,628.9,-652.7
10,28,663.1,-609.6
10,40,1028.5,-60.0
10,41,1071.1,-25.2
10,42,1122.1,-4.6
10,43,1176.9,0.0
10,56,1891.9,0.0
10,57,1891.9,0.0
10,57,nan,nan
11,0,-500.0,0.0
11,1,-448.0,0.0
11,2,-401.9,0.0
11,14,126.2,0.0
11,15,174.2,0.0
11,46,1877.8,0.0
11,47,1920.0,0.0
11,47,nan,nan
12,0,-500.0,0.0
12,1,-448.0,0.0
12,2,-402.0,0.0
12,3,-362.0,0.0
12,4,-328.0,0.0
12,22,216.6,0.0
12,23,249.1,0.0
12,24,287.6,0.0
12,25,332.1,0.0
12,26,382.6,0.0
12,53,1867.4,0.0
12,54,1920.0,0.0
12,54,nan,nan
13,0,-500.0,0.0
13,1,-448.0,0.0
13,2,-403.8,12.7
13,3,-366.0,34.4
13,14,21.0,325.2
13,15,59.3,354.2
13,16,103.9,383.1
13,17,156.4,398.0
13,18,211.4,400.0
13,23,486.4,400.0
13,24,540.8,396.2
13,25,591.7,376.5
13,26,636.7,345.0
13,35,1031.7,46.7
13,36,1077.5,16.9
13,37,1129.9,2.0
13,38,1184.9,0.0
13,50,1844.9,0.0
13,51,1887.1,0.0
13,51,nan,nan
14,0,-500.0,0.0
14,1,-448.0,0.0
14,2,-403.9,12.7
14,3,-369.3,32.1
14,4,-341.5,51.5
14,22,93.3,379.3
14,23,124.0,390.3
14,24,161.2,398.3
14,25,205.7,400.0
14,26,256.2,400.0
14,31,530.9,399.3
14,32,583.1,382.4
14,33,628.4,351.2
14,43,1067.7,20.4
14,44,1119.6,2.5
14,45,1174.5,0.0
14,57,1834.5,0.0
14,58,1887.1,0.0
14,58,nan,nan
15,0,-500.0,0.0
15,1,-448.0,0.0
15,2,-403.8,12.7
15,3,-366.0,34.4
15,4,-332.1,62.2
15,14,-21.1,373.5
15,15,12.9,407.5
15,17,89.7,484.3
15,18,130.8,520.2
15,19,180.7,542.2
15,20,235.0,550.0
15,24,455.0,550.0
15,25,509.4,546.2
15,26,560.3,526.5
15,27,604.2,493.6
15,38,1031.8,65.7
15,39,1073.0,29.8
15,40,1122.9,7.8
15,41,1177.1,0.0
15,53,1837.1,0.0
15,54,1879.3,0.0
15,54,nan,nan
16,0,-500.0,0.0
16,1,-448.0,0.0
16,2,-403.9,12.7
16,3,-369.3,32.1
16,4,-342.1,52.3
16,22,42.8,437.5
16,23,65.8,460.5
16,24,93.1,487.7
16,25,125.8,517.5
16,26,170.7,540.3
16,27,224.6,550.0
16,32,499.5,549.3
16,33,551.7,532.4
16,34,596.8,501.0
16,46,1063.8,34.7
16,47,1112.7,9.7
16,48,1166.7,0.0
16,60,1826.7,0.0
16,61,1879.3,0.0
16,61,nan,nan
17,0,-500.0,0.0
17,1,-448.0,0.0
17,2,-403.8,12.7
17,3,-366.0,34.4
17,4,-333.9,63.8
17,14,-60.4,408.6
17,15,-30.5,446.2
17,16,2.8,488.2
17,17,39.6,528.5
17,18,86.7,556.1
17,19,139.8,568.5
17,28,634.8,568.5
17,29,689.2,564.7
17,30,740.1,545.0
17,31,782.9,511.2
17,41,1124.8,80.3
17,42,1161.6,40.1
17,43,1208.6,12.5
17,44,1261.7,-0.0
17,55,1866.7,-0.0
17,56,1908.9,-0.0
17,56,nan,nan
18,0,-500.0,0.0
18,1,-448.0,0.0
18,2,-403.9,12.7
18,3,-369.3,32.1
18,4,-342.7,52.8
18,22,-4.2,479.4
18,23,16.1,504.9
18,24,43.6,531.2
18,25,81.2,554.4
18,26,129.6,568.5
18,36,679.3,567.8
18,37,731.5,550.9
18,38,776.4,519.3
18,49,1153.0,45.9
18,50,1198.7,15.5
18,51,1251.3,-0.0
18,62,1856.3,-0.0
18,63,1908.9,-0.0
18,63,nan,nan
19,0,-500.0,0.0
19,1,-448.0,0.0
19,2,-403.8,12.7
19,3,-366.0,34.4
19,4,-333.9,63.8
19,5,-308.1,99.3
19,14,-119.0,447.3
19,15,-92.7,487.0
19,16,-52.1,521.3
19,17,-1.9,542.7
19,18,52.5,550.0
19,32,822.5,550.0
19,33,876.9,546.2
19,34,927.8,526.5
19,35,970.5,492.6
19,36,1002.9,448.3
19,43,1186.6,110.0
19,44,1216.0,64.0
19,45,1257.6,28.7
19,46,1307.7,7.3
19,47,1362.1,0.0
19,56,1857.1,0.0
19,57,1899.3,0.0
19,57,nan,nan
20,0,-500.0,0.0
20,1,-448.0,0.0
20,2,-403.9,12.7
20,3,-369.3,32.1
20,4,-342.7,52.8
20,5,-323.9,76.5
20,6,-306.9,101.4
20,20,-104.7,473.6
20,22,-62.1,516.2
20,23,-33.1,531.0
20,24,2.8,543.6
20,25,46.8,550.0
20,26,97.3,550.0
20,40,867.0,549.3
20,41,919.2,532.4
20,42,964.1,500.8
20,43,997.9,457.5
20,51,1208.5,71.3
20,52,1248.3,33.4
20,53,1297.5,9.1
20,54,1351.7,0.0
20,63,1846.7,0.0
20,64,1899.3,0.0
20,64,nan,nan
21,0,-500.0,0.0
21,1,-448.0,0.0
21,2,-403.8,12.7
21,3,-366.0,34.4
21,4,-333.9,63.8
21,5,-307.3,98.8
21,14,-88.0,428.7
21,15,-61.4,468.6
21,18,29.2,604.9
21,19,62.5,648.1
21,20,107.1,679.6
21,21,158.9,696.5
21,22,213.8,700.0
21,27,488.8,700.0
21,28,543.2,696.2
21,29,594.1,676.5
21,30,636.9,642.6
21,31,670.2,598.9
21,42,1005.1,95.1
21,43,1038.4,51.9
21,44,1083.0,20.4
21,45,1134.9,3.5
21,46,1189.7,-0.0
21,58,1849.7,-0.0
21,59,1891.9,-0.0
21,59,nan,nan
22,0,-500.0,0.0
22,1,-448.0,0.0
22,2,-403.9,12.7
22,3,-369.3,32.1
22,4,-342.7,52.8
22,6,-305.9,100.9
22,22,-38.0,503.9
22,23,-19.9,531.0
22,24,1.4,563.1
22,25,26.0,600.2
22,26,54.6,641.7
22,27,97.4,675.7
22,28,148.6,695.6
22,29,203.4,700.0
22,35,533.3,699.3
22,36,585.5,682.4
22,37,630.4,650.8
22,38,664.4,607.6
22,50,1030.4,58.4
22,51,1073.4,24.3
22,52,1124.5,4.4
22,53,1179.3,-0.0
22,65,1839.3,-0.0
22,66,1891.9,-0.0
22,66,nan,nan
23,0,-500.0,0.0
23,1,-448.0,0.0
23,2,-403.8,-12.7
23,3,-366.0,-34.4
23,14,21.0,-325.2
23,15,59.3,-354.2
23,16,103.9,-383.1
23,17,156.4,-398.0
23,18,211.4,-400.0
23,23,486.4,-400.0
23,24,540.8,-396.2
23,25,591.7,-376.5
23,26,636.7,-345.0
23,35,1031.7,-46.7
23,36,1077.5,-16.9
23,37,1129.9,-2.0
23,38,1184.9,-0.0
23,50,1844.9,-0.0
23,51,1887.1,-0.0
23,51,nan,nan
24,0,-500.0,0.0
24,1,-448.0,0.0
24,2,-403.9,-12.7
24,3,-369.3,-32.1
24,4,-341.5,-51.5
24,22,93.3,-379.3
24,23,124.0,-390.3
24,24,161.2,-398.3
24,25,205.7,-400.0
24,26,256.2,-400.0
24,31,530.9,-399.3
24,32,583.1,-382.4
24,33,628.4,-351.2
24,43,1067.7,-20.4
24,44,1119.6,-2.5
24,45,1174.5,-0.0
24,57,1834.5,-0.0
24,58,1887.1,-0.0
24,58,nan,nan
25,0,-500.0,0.0
25,1,-448.0,0.0
25,2,-403.8,-12.7
25,3,-366.0,-34.4
25,4,-332.1,-62.2
25,14,-21.1,-373.5
25,15,12.9,-407.5
25,17,89.7,-484.3
25,18,130.8,-520.2
25,19,180.7,-542.2
25,20,235.0,-550.0
25,24,455.0,-550.0
25,25,509.4,-546.2
25,26,560.3,-526.5
25,27,604.2,-493.6
25,38,1031.8,-65.7
25,39,1073.0,-29.8
25,40,1122.9,-7.8
25,41,1177.1,-0.0
25,53,1837.1,-0.0
25,54,1879.3,-0.0
25,54,nan,nan
26,0,-500.0,0.0
26,1,-448.0,0.0
26,2,-403.9,-12.7
26,3,-369.3,-32.1
26,4,-342.1,-52.3
26,22,42.8,-437.5
26,23,65.8,-460.5
26,24,93.1,-487.7
26,25,125.8,-517.5
26,26,170.7,-540.3
26,27,224.6,-550.0
26,32,499.5,-549.3
26,33,551.7,-532.4
26,34,596.8,-501.0
26,46,1063.8,-34.7
26,47,1112.7,-9.7
26,48,1166.7,-0.0
26,60,1826.7,-0.0
26,61,1879.3,-0.0
26,61,nan,nan
27,0,-500.0,0.0
27,1,-448.0,0.0
27,2,-403.8,-12.7
27,3,-366.0,-34.4
27,4,-333.9,-63.8
27,14,-60.4,-408.6
27,15,-30.5,-446.2
27,16,2.8,-488.2
27,17,39.6,-528.5
27,18,86.7,-556.1
27,19,139.8,-568.5
27,28,634.8,-568.5
27,29,689.2,-564.7
27,30,740.1,-545.0
27,31,782.9,-511.2
27,41,1124.8,-80.3
27,42,1161.6,-40.1
27,43,1208.6,-12.5
27,44,1261.7,0.0
27,55,1866.7,0.0
27,56,1908.9,0.0
27,56,nan,nan
28,0,-500.0,0.0
28,1,-448.0,0.0
28,2,-403.9,-12.7
28,3,-369.3,-32.1
28,4,-342.7,-52.8
28,22,-4.2,-479.4
28,23,16.1,-504.9
28,24,43.6,-531.2
28,25,81.2,-554.4
28,26,129.6,-568.5
28,36,679.3,-567.8
28,37,731.5,-550.9
28,38,776.4,-519.3
28,49,1153.0,-45.9
28,50,1198.7,-15.5
28,51,1251.3,0.0
28,62,1856.3,0.0
28,63,1908.9,0.0
28,63,nan,nan
29,0,-500.0,0.0
29,1,-448.0,0.0
29,2,-403.8,-12.7
29,3,-366.0,-34.4
29,4,-333.9,-63.8
29,5,-308.1,-99.3
29,14,-119.0,-447.3
29,15,-92.7,-487.0
29,16,-52.1,-521.3
29,17,-1.9,-542.7
29,18,52.5,-550.0
29,32,822.5,-550.0
29,33,876.9,-546.2
29,34,927.8,-526.5
29,35,970.5,-492.6
29,36,1002.9,-448.3
29,43,1186.6,-110.0
29,44,1216.0,-64.0
29,45,1257.6,-28.7
29,46,1307.7,-7.3
29,47,1362.1,-0.0
29,56,1857.1,-0.0
29,57,1899.3,-0.0
29,57,nan,nan
30,0,-500.0,0.0
30,1,-448.0,0.0
30,2,-403.9,-12.7
30,3,-369.3,-32.1
30,4,-342.7,-52.8
30,5,-323.9,-76.5
30,6,-306.9,-101.4
30,20,-104.7,-473.6
30,22,-62.1,-516.2
30,23,-33.1,-531.0
30,24,2.8,-543.6
30,25,46.8,-550.0
30,26,97.3,-550.0
30,40,867.0,-549.3
30,41,919.2,-532.4
30,42,964.1,-500.8
30,43,997.9,-457.5
30,51,1208.5,-71.3
30,52,1248.3,-33.4
30,53,1297.5,-9.1
30,54,1351.7,-0.0
30,63,1846.7,-0.0
30,64,1899.3,-0.0
30,64,nan,nan
31,0,-500.0,0.0
31,1,-448.0,0.0
31,2,-403.8,-12.7
31,3,-366.0,-34.4
31,4,-333.9,-63.8
31,5,-307.3,-98.8
31,14,-88.0,-428.7
31,15,-61.4,-468.6
31,18,29.2,-604.9
31,19,62.5,-648.1
31,20,107.1,-679.6
31,21,158.9,-696.5
31,22,213.8,-700.0
31,27,488.8,-700.0
31,28,543.2,-696.2
31,29,594.1,-676.5
31,30,636.9,-642.6
31,31,670.2,-598.9
31,42,1005.1,-95.1
31,43,1038.4,-51.9
31,44,1083.0,-20.4
31,45,1134.9,-3.5
31,46,1189.7,0.0
31,58,1849.7,0.0
31,59,1891.9,0.0
31,59,nan,nan
32,0,-500.0,0.0
32,1,-448.0,0.0
32,2,-403.9,-12.7
32,3,-369.3,-32.1
32,4,-342.7,-52.8
32,6,-305.9,-100.9
32,22,-38.0,-503.9
32,23,-19.9,-531.0
32,24,1.4,-563.1
32,25,26.0,-600.2
32,26,54.6,-641.7
32,27,97.4,-675.7
32,28,148.6,-695.6
32,29,203.4,-700.0
32,35,533.3,-699.3
32,36,585.5,-682.4
32,37,630.4,-650.8
32,38,664.4,-607.6
32,50,1030.4,-58.4
32,51,1073.4,-24.3
32,52,1124.5,-4.4
32,53,1179.3,0.0
32,65,1839.3,0.0
32,66,1891.9,0.0
32,66,nan,nan
33,0,-500.0,0.0
33,1,-448.0,0.0
33,2,-402.0,0.0
33,3,-362.0,0.0
33,4,-328.0,0.0
33,5,-300.0,0.0
33,29,228.8,0.0
33,30,251.6,0.0
33,31,279.6,0.0
33,32,313.6,0.0
33,33,353.6,0.0
33,34,399.6,0.0
33,35,451.6,0.0
33,61,1881.6,0.0
33,62,1881.6,0.0
33,62,nan,nan
34,0,-500.0,0.0
34,1,-448.0,0.0
34,2,-402.0,0.0
34,3,-362.0,0.0
34,4,-328.0,0.0
34,5,-300.0,0.0
34,6,-278.0,0.0
34,7,-261.9,0.0
34,43,233.2,0.0
34,44,250.7,0.0
34,45,274.2,0.0
34,46,303.7,0.0
34,47,339.2,0.0
34,48,380.7,0.0
34,49,428.2,0.0
34,50,481.4,0.0
34,76,1911.4,0.0
34,77,1911.4,0.0
34,77,nan,nan
35,0,-500.0,0.0
35,1,-448.0,0.0
35,2,-402.0,0.0
35,3,-362.0,0.0
35,4,-328.0,0.0
35,5,-300.0,0.0
35,6,-278.0,0.0
35,7,-261.9,0.0
35,31,68.2,0.0
35,32,85.7,0.0
35,33,109.2,0.0
35,34,138.7,0.0
35,35,174.2,0.0
35,36,215.7,0.0
35,37,263.2,0.0
35,38,316.4,0.0
35,67,1911.4,0.0
35,68,1911.4,0.0
35,68,nan,nan
36,0,-500.0,0.0
36,1,-448.0,0.0
36,2,-402.0,0.0
36,3,-362.0,0.0
36,4,-328.0,0.0
36,5,-300.0,0.0
36,41,492.8,0.0
36,42,515.6,0.0
36,43,543.6,0.0
36,44,577.6,0.0
36,45,617.6,0.0
36,46,663.6,0.0
36,47,715.6,0.0
36,68,1870.6,0.0
36,69,1920.0,0.0
36,69,nan,nan
37,0,-500.0,0.0
37,1,-448.0,0.0
37,2,-403.9,12.7
37,3,-369.3,32.1
37,4,-341.5,51.5
37,5,-319.1,68.4
37,6,-301.6,81.7
37,7,-288.7,91.3
37,31,-25.3,290.2
37,32,-11.4,300.8
37,33,7.4,315.0
37,34,30.9,332.7
37,35,59.3,354.1
37,36,92.5,379.0
37,37,137.1,395.1
37,38,190.0,399.6
37,44,520.0,400.0
37,45,572.9,386.3
37,46,619.4,357.5
37,56,1058.6,26.4
37,57,1109.1,5.5
37,58,1163.5,0.4
37,59,1218.5,0.0
37,71,1878.5,0.0
37,72,1887.1,0.0
37,72,nan,nan
38,0,-500.0,0.0
38,1,-448.0,0.0
38,2,-403.9,12.7
38,3,-369.3,32.1
38,4,-341.5,51.5
38,5,-319.1,68.4
38,28,85.3,373.8
38,29,104.8,383.4
38,31,146.4,397.6
38,34,212.3,400.0
38,41,366.3,400.0
38,42,389.1,400.0
38,43,417.1,400.0
38,44,451.1,400.0
38,45,491.1,400.0
38,46,536.7,397.5
38,47,585.7,380.6
38,48,630.9,349.3
38,57,1025.9,51.1
38,58,1070.6,19.4
38,59,1122.7,2.3
38,60,1177.6,0.0
38,72,1837.6,0.0
38,73,1887.1,0.0
38,73,nan,nan
39,0,-500.0,0.0
39,1,-448.0,0.0
39,2,-403.9,12.7
39,3,-369.3,32.1
39,4,-342.1,52.3
39,5,-322.3,72.1
39,6,-306.8,87.6
39,7,-295.4,99.0
39,31,-62.1,332.5
39,32,-49.7,344.9
39,33,-33.1,361.5
39,34,-12.3,382.3
39,35,12.8,407.5
39,36,42.2,436.8
39,37,75.7,470.4
39,38,113.4,508.1
39,39,160.5,535.8
39,40,213.7,548.4
39,41,268.6,550.0
39,45,488.6,550.0
39,46,541.5,536.3
39,47,588.0,507.5
39,48,627.9,469.8
39,59,1055.6,41.9
39,60,1102.7,14.2
39,61,1155.9,1.6
39,62,1210.7,0.0
39,74,1870.7,0.0
39,75,1879.3,0.0
39,75,nan,nan
40,0,-500.0,0.0
40,1,-448.0,0.0
40,2,-403.9,12.7
40,3,-369.3,32.1
40,4,-342.1,52.3
40,5,-322.3,72.1
40,33,113.7,508.3
40,34,131.6,520.6
40,36,170.8,540.4
40,38,214.1,548.5
40,39,235.9,550.0
40,42,302.7,550.0
40,43,330.7,550.0
40,44,364.7,550.0
40,45,404.7,550.0
40,46,450.7,550.0
40,47,502.5,548.4
40,48,554.3,530.6
40,49,599.0,498.8
40,60,1026.7,70.8
40,61,1066.5,33.2
40,62,1115.7,9.1
40,63,1169.9,0.0
40,75,1829.9,0.0
40,76,1879.3,0.0
40,76,nan,nan
41,0,-500.0,0.0
41,1,-448.0,0.0
41,2,-403.9,12.7
41,3,-369.3,32.1
41,4,-342.7,52.8
41,5,-325.3,74.7
41,6,-311.6,92.0
41,7,-301.6,104.6
41,31,-96.5,363.1
41,32,-85.6,376.8
41,33,-71.0,395.2
41,34,-52.6,418.3
41,35,-30.6,446.1
41,36,-4.8,478.6
41,37,24.8,515.9
41,38,67.3,547.4
41,39,118.8,566.0
41,40,173.4,568.5
41,49,668.4,568.5
41,50,721.3,554.8
41,51,767.8,526.1
41,52,803.8,484.8
41,62,1145.6,54.0
41,63,1189.3,21.1
41,64,1240.7,2.5
41,65,1295.3,-0.0
41,76,1900.3,-0.0
41,77,1900.3,-0.0
41,77,nan,nan
42,0,-500.0,0.0
42,1,-448.0,0.0
42,2,-403.9,12.7
42,3,-369.3,32.1
42,4,-342.7,52.8
42,5,-325.3,74.7
42,6,-311.1,92.6
42,31,31.3,522.8
42,33,67.6,547.6
42,34,87.6,556.3
42,36,129.7,568.5
42,42,262.5,568.5
42,43,290.5,568.5
42,44,324.5,568.5
42,45,364.5,568.5
42,46,410.5,568.5
42,47,462.5,568.5
42,50,627.5,568.5
42,51,682.3,566.9
42,52,734.1,549.1
42,53,778.3,516.9
42,63,1120.2,86.0
42,64,1155.5,44.2
42,65,1201.7,14.6
42,66,1254.5,-0.0
42,77,1859.5,-0.0
42,78,1908.9,-0.0
42,78,nan,nan
43,0,-500.0,0.0
43,1,-448.0,0.0
43,2,-403.9,12.7
43,3,-369.3,32.1
43,4,-342.7,52.8
43,5,-325.3,74.7
43,6,-311.9,92.1
43,7,-304.2,106.3
43,31,-146.7,396.3
43,32,-138.4,411.7
43,33,-127.1,432.4
43,34,-113.1,458.3
43,35,-92.7,486.9
43,36,-62.9,515.7
43,37,-20.6,537.4
43,38,31.2,548.5
43,39,86.1,550.0
43,53,856.1,550.0
43,54,909.0,536.3
43,55,955.5,507.5
43,56,991.4,466.3
43,57,1018.9,418.8
43,64,1202.7,80.5
43,65,1240.0,40.5
43,66,1287.5,13.4
43,67,1340.8,1.5
43,68,1395.7,0.0
43,77,1890.7,0.0
43,78,1899.3,0.0
43,78,nan,nan
44,0,-500.0,0.0
44,1,-448.0,0.0
44,2,-403.9,12.7
44,3,-369.3,32.1
44,4,-342.7,52.8
44,5,-325.3,74.7
44,6,-311.5,92.8
44,25,-112.0,460.1
44,26,-100.9,479.0
44,28,-69.4,509.7
44,29,-51.2,521.7
44,31,-11.8,541.0
44,33,31.5,548.6
44,34,53.4,550.0
44,41,207.4,550.0
44,42,230.2,550.0
44,43,258.2,550.0
44,44,292.2,550.0
44,45,332.2,550.0
44,46,378.2,550.0
44,47,430.2,550.0
44,54,815.2,550.0
44,55,869.9,548.4
44,56,921.8,530.6
44,57,966.0,498.3
44,58,999.4,454.7
44,65,1183.2,116.4
44,66,1210.7,69.1
44,67,1251.1,32.0
44,68,1300.6,8.5
44,69,1354.8,0.0
44,78,1849.8,0.0
44,79,1899.3,0.0
44,79,nan,nan
45,0,-500.0,0.0
45,1,-448.0,0.0
45,2,-403.9,12.7
45,3,-369.3,32.1
45,4,-342.7,52.8
45,5,-325.3,74.7
45,6,-311.8,92.1
45,7,-302.9,105.4
45,31,-120.1,380.3
45,32,-110.4,394.9
45,33,-97.4,414.5
45,34,-81.1,439.0
45,35,-61.4,468.6
45,36,-38.5,503.2
45,37,-12.2,542.7
45,39,47.8,632.9
45,40,88.5,669.4
45,41,138.2,692.2
45,42,192.4,699.3
45,48,522.4,700.0
45,49,575.3,686.3
45,50,621.8,657.5
45,51,657.8,616.3
45,52,688.8,570.9
45,63,1023.7,67.1
45,64,1064.5,30.6
45,65,1114.1,7.8
45,66,1168.4,0.7
45,67,1223.3,-0.0
45,79,1883.3,-0.0
45,80,1891.9,-0.0
45,80,nan,nan
46,0,-500.0,0.0
46,1,-448.0,0.0
46,2,-403.9,12.7
46,3,-369.3,32.1
46,4,-342.7,52.8
46,5,-325.3,74.7
46,6,-311.3,92.7
46,36,54.7,641.8
46,38,88.8,669.6
46,39,107.9,679.9
46,40,128.3,688.2
46,41,148.9,695.6
46,42,171.6,697.5
46,43,199.5,699.9
46,44,233.5,700.0
46,45,273.5,700.0
46,46,319.5,700.0
46,47,371.5,700.0
46,49,481.5,700.0
46,50,536.3,698.4
46,51,588.1,680.6
46,52,632.3,648.3
46,53,666.1,605.0
46,64,1001.1,101.2
46,65,1032.8,56.5
46,66,1076.2,23.1
46,67,1127.6,4.2
46,68,1182.5,-0.0
46,80,1842.5,-0.0
46,81,1891.9,-0.0
46,81,nan,nan
47,0,-500.0,0.0
47,1,-448.0,0.0
47,2,-403.9,-12.7
47,3,-369.3,-32.1
47,4,-341.5,-51.5
47,5,-319.1,-68.4
47,6,-301.6,-81.7
47,7,-288.7,-91.3
47,31,-25.3,-290.2
47,32,-11.4,-300.8
47,33,7.4,-315.0
47,34,30.9,-332.7
47,35,59.3,-354.1
47,36,92.5,-379.0
47,37,137.1,-395.1
47,38,190.0,-399.6
47,44,520.0,-400.0
47,45,572.9,-386.3
47,46,619.4,-357.5
47,56,1058.6,-26.4
47,57,1109.1,-5.5
47,58,1163.5,-0.4
47,59,1218.5,-0.0
47,71,1878.5,-0.0
47,72,1887.1,-0.0
47,72,nan,nan
48,0,-500.0,0.0
48,1,-448.0,0.0
48,2,-403.9,-12.7
48,3,-369.3,-32.1
48,4,-341.5,-51.5
48,5,-319.1,-68.4
48,28,85.3,-373.8
48,29,104.8,-383.4
48,31,146.4,-397.6
48,34,212.3,-400.0
48,41,366.3,-400.0
48,42,389.1,-400.0
48,43,417.1,-400.0
48,44,451.1,-400.0
48,45,491.1,-400.0
48,46,536.7,-397.5
48,47,585.7,-380.6
48,48,630.9,-349.3
48,57,1025.9,-51.1
48,58,1070.6,-19.4
48,59,1122.7,-2.3
48,60,1177.6,-0.0
48,72,1837.6,-0.0
48,73,1887.1,-0.0
48,73,nan,nan
49,0,-500.0,0.0
49,1,-448.0,0.0
49,2,-403.9,-12.7
49,3,-369.3,-32.1
49,4,-342.1,-52.3
49,5,-322.3,-72.1
49,6,-306.8,-87.6
49,7,-295.4,-99.0
49,31,-62.1,-332.5
49,32,-49.7,-344.9
49,33,-33.1,-361.5
49,34,-12.3,-382.3
49,35,12.8,-407.5
49,36,42.2,-436.8
49,37,75.7,-470.4
49,38,113.4,-508.1
49,39,160.5,-535.8
49,40,213.7,-548.4
49,41,268.6,-550.0
49,45,488.6,-550.0
49,46,541.5,-536.3
49,47,588.0,-507.5
49,48,627.9,-469.8
49,59,1055.6,-41.9
49,60,1102.7,-14.2
49,61,1155.9,-1.6
49,62,1210.7,-0.0
49,74,1870.7,-0.0
49,75,1879.3,-0.0
49,75,nan,nan
50,0,-500.0,0.0
50,1,-448.0,0.0
50,2,-403.9,-12.7
50,3,-369.3,-32.1
50,4,-342.1,-52.3
50,5,-322.3,-72.1
50,33,113.7,-508.3
50,34,131.6,-520.6
50,36,170.8,-540.4
50,38,214.1,-548.5
50,39,235.9,-550.0
50,42,302.7,-550.0
50,43,330.7,-550.0
50,44,364.7,-550.0
50,45,404.7,-550.0
50,46,450.7,-550.0
50,47,502.5,-548.4
50,48,554.3,-530.6
50,49,599.0,-498.8
50,60,1026.7,-70.8
50,61,1066.5,-33.2
50,62,1115.7,-9.1
50,63,1169.9,-0.0
50,75,1829.9,-0.0
50,76,1879.3,-0.0
50,76,nan,nan
51,0,-500.0,0.0
51,1,-448.0,0.0
51,2,-403.9,-12.7
51,3,-369.3,-32.1
51,4,-342.7,-52.8
51,5,-325.3,-74.7
51,6,-311.6,-92.0
51,7,-301.6,-104.6
51,31,-96.5,-363.1
51,32,-85.6,-376.8
51,33,-71.0,-395.2
51,34,-52.6,-418.3
51,35,-30.6,-446.1
51,36,-4.8,-478.6
51,37,24.8,-515.9
51,38,67.3,-547.4
51,39,118.8,-566.0
51,40,173.4,-568.5
51,49,668.4,-568.5
51,50,721.3,-554.8
51,51,767.8,-526.1
51,52,803.8,-484.8
51,62,1145.6,-54.0
51,63,1189.3,-21.1
51,64,1240.7,-2.5
51,65,1295.3,0.0
51,76,1900.3,0.0
51,77,1900.3,0.0
51,77,nan,nan
52,0,-500.0,0.0
52,1,-448.0,0.0
52,2,-403.9,-12.7
52,3,-369.3,-32.1
52,4,-342.7,-52.8
52,5,-325.3,-74.7
52,6,-311.1,-92.6
52,31,31.3,-522.8
52,33,67.6,-547.6
52,34,87.6,-556.3
52,36,129.7,-568.5
52,42,262.5,-568.5
52,43,290.5,-568.5
52,44,324.5,-568.5
52,45,364.5,-568.5
52,46,410.5,-568.5
52,47,462.5,-568.5
52,50,627.5,-568.5
52,51,682.3,-566.9
52,52,734.1,-549.1
52,53,778.3,-516.9
52,63,1120.2,-86.0
52,64,1155.5,-44.2
52,65,1201.7,-14.6
52,66,1254.5,0.0
52,77,1859.5,0.0
52,78,1908.9,0.0
52,78,nan,nan
53,0,-500.0,0.0
53,1,-448.0,0.0
53,2,-403.9,-12.7
53,3,-369.3,-32.1
53,4,-342.7,-52.8
53,5,-325.3,-74.7
53,6,-311.9,-92.1
53,7,-304.2,-106.3
53,31,-146.7,-396.3
53,32,-138.4,-411.7
53,33,-127.1,-432.4
53,34,-113.1,-458.3
53,35,-92.7,-486.9
53,36,-62.9,-515.7
53,37,-20.6,-537.4
53,38,31.2,-548.5
53,39,86.1,-550.0
53,53,856.1,-550.0
53,54,909.0,-536.3
53,55,955.5,-507.5
53,56,991.4,-466.3
53,57,1018.9,-418.8
53,64,1202.7,-80.5
53,65,1240.0,-40.5
53,66,1287.5,-13.4
53,67,1340.8,-1.5
53,68,1395.7,-0.0
53,77,1890.7,-0.0
53,78,1899.3,-0.0
53,78,nan,nan
54,0,-500.0,0.0
54,1,-448.0,0.0
54,2,-403.9,-12.7
54,3,-369.3,-32.1
54,4,-342.7,-52.8
54,5,-325.3,-74.7
54,6,-311.5,-92.8
54,25,-112.0,-460.1
54,26,-100.9,-479.0
54,28,-69.4,-509.7
54,29,-51.2,-521.7
54,31,-11.8,-541.0
54,33,31.5,-548.6
54,34,53.4,-550.0
54,41,207.4,-550.0
54,42,230.2,-550.0
54,43,258.2,-550.0
54,44,292.2,-550.0
54,45,332.2,-550.0
54,46,378.2,-550.0
54,47,430.2,-550.0
54,54,815.2,-550.0
54,55,869.9,-548.4
54,56,921.8,-530.6
54,57,966.0,-498.3
54,58,999.4,-454.7
54,65,1183.2,-116.4
54,66,1210.7,-69.1
54,67,1251.1,-32.0
54,68,1300.6,-8.5
54,69,1354.8,-0.0
54,78,1849.8,-0.0
54,79,1899.3,-0.0
54,79,nan,nan
55,0,-500.0,0.0
55,1,-448.0,0.0
55,2,-403.9,-12.7
55,3,-369.3,-32.1
55,4,-342.7,-52.8
55,5,-325.3,-74.7
55,6,-311.8,-92.1
55,7,-302.9,-105.4
55,31,-120.1,-380.3
55,32,-110.4,-394.9
55,33,-97.4,-414.5
55,34,-81.1,-439.0
55,35,-61.4,-468.6
55,36,-38.5,-503.2
55,37,-12.2,-542.7
55,39,47.8,-632.9
55,40,88.5,-669.4
55,41,138.2,-692.2
55,42,192.4,-699.3
55,48,522.4,-700.0
55,49,575.3,-686.3
55,50,621.8,-657.5
55,51,657.8,-616.3
55,52,688.8,-570.9
55,63,1023.7,-67.1
55,64,1064.5,-30.6
55,65,1114.1,-7.8
55,66,1168.4,-0.7
55,67,1223.3,0.0
55,79,1883.3,0.0
55,80,1891.9,0.0
55,80,nan,nan
56,0,-500.0,0.0
56,1,-448.0,0.0
56,2,-403.9,-12.7
56,3,-369.3,-32.1
56,4,-342.7,-52.8
56,5,-325.3,-74.7
56,6,-311.3,-92.7
56,36,54.7,-641.8
56,38,88.8,-669.6
56,39,107.9,-679.9
56,40,128.3,-688.2
56,41,148.9,-695.6
56,42,171.6,-697.5
56,43,199.5,-699.9
56,44,233.5,-700.0
56,45,273.5,-700.0
56,46,319.5,-700.0
56,47,371.5,-700.0
56,49,481.5,-700.0
56,50,536.3,-698.4
56,51,588.1,-680.6
56,52,632.3,-648.3
56,53,666.1,-605.0
56,64,1001.1,-101.2
56,65,1032.8,-56.5
56,66,1076.2,-23.1
56,67,1127.6,-4.2
56,68,1182.5,0.0
56,80,1842.5,0.0
56,81,1891.9,0.0
56,81,nan,nan
57,0,-500.0,0.0
57,1,-448.0,0.0
57,2,-402.0,0.0
57,20,340.8,0.0
57,21,383.6,0.0
57,22,432.1,0.0
57,23,486.0,0.0
57,49,1916.0,0.0
57,50,1916.0,0.0
57,50,nan,nan
58,0,-500.0,0.0
58,1,-448.0,0.0
58,2,-402.0,0.0
58,3,-361.8,0.0
58,15,100.4,0.0
58,16,143.4,0.0
58,17,192.4,0.0
58,18,246.6,0.0
58,48,1896.6,0.0
58,49,1896.6,0.0
58,49,nan,nan
59,0,-500.0,0.0
59,1,-448.0,0.0
59,2,-402.0,0.0
59,3,-362.0,0.0
59,4,-327.6,0.0
59,16,68.7,0.0
59,17,106.7,0.0
59,18,150.7,0.0
59,19,200.7,0.0
59,20,255.4,0.0
59,50,1905.4,0.0
59,51,1905.4,0.0
59,51,nan,nan
60,0,-500.0,0.0
60,1,-448.0,0.0
60,2,-403.9,12.7
60,3,-368.1,32.9
60,4,-334.5,56.8
60,17,93.8,379.4
60,18,132.6,393.4
60,19,173.1,398.8
60,21,257.1,400.0
60,22,305.6,400.0
60,26,524.6,400.0
60,27,577.3,384.9
60,28,623.2,354.9
60,38,1062.2,23.6
60,39,1113.4,3.9
60,40,1168.1,0.2
60,53,1883.1,0.0
60,54,1887.1,0.0
60,54,nan,nan
61,0,-500.0,0.0
61,1,-448.0,0.0
61,2,-403.9,12.7
61,3,-369.2,32.2
61,4,-337.7,54.4
61,15,0.4,309.7
61,16,34.7,335.6
61,17,73.8,365.1
61,18,121.6,389.5
61,19,175.2,398.9
61,25,505.2,400.0
61,26,558.8,390.6
61,27,607.2,365.9
61,37,1046.7,35.3
61,38,1095.1,10.5
61,39,1148.7,1.1
61,40,1203.7,0.0
61,52,1863.7,0.0
61,53,1887.1,0.0
61,53,nan,nan
62,0,-500.0,0.0
62,1,-448.0,0.0
62,2,-403.9,12.7
62,3,-369.3,32.1
62,4,-341.2,51.7
62,16,-24.9,290.6
62,17,5.4,313.5
62,18,40.6,340.0
62,19,80.5,370.1
62,20,129.8,392.5
62,21,183.9,399.3
62,27,513.9,400.0
62,28,567.1,388.1
62,29,614.4,361.0
62,39,1053.7,30.1
62,40,1103.3,7.5
62,41,1157.4,0.7
62,42,1212.4,0.0
62,54,1872.4,0.0
62,55,1887.1,0.0
62,55,nan,nan
63,0,-500.0,0.0
63,1,-448.0,0.0
63,2,-403.9,12.7
63,3,-368.1,32.9
63,4,-335.9,58.5
63,19,101.5,496.2
63,20,133.4,521.5
63,21,171.6,540.5
63,22,219.3,549.5
63,27,493.2,550.0
63,28,545.9,534.9
63,29,591.8,504.9
63,41,1058.8,38.6
63,42,1106.8,12.0
63,43,1160.4,0.7
63,56,1875.3,0.0
63,57,1879.3,0.0
63,57,nan,nan
64,0,-500.0,0.0
64,1,-448.0,0.0
64,2,-403.9,12.7
64,3,-369.2,32.2
64,4,-338.8,55.6
64,15,-39.3,355.3
64,16,-8.9,385.7
64,17,25.7,420.4
64,19,103.0,497.6
64,20,147.4,528.9
64,21,199.2,545.7
64,22,253.8,550.0
64,26,473.8,550.0
64,27,527.4,540.6
64,28,575.8,515.9
64,29,617.5,480.3
64,40,1045.1,52.4
64,41,1089.6,21.1
64,42,1141.4,4.3
64,43,1195.9,0.0
64,55,1855.9,0.0
64,56,1879.3,0.0
64,56,nan,nan
65,0,-500.0,0.0
65,1,-448.0,0.0
65,2,-403.9,12.7
65,3,-369.3,32.1
65,4,-341.9,52.5
65,16,-61.7,332.9
65,17,-34.8,359.8
65,18,-3.7,390.9
65,19,31.6,426.3
65,21,109.1,503.8
65,22,155.2,533.0
65,23,207.8,547.3
65,24,262.5,550.0
65,28,482.5,550.0
65,29,535.7,538.1
65,30,583.0,511.0
65,31,623.6,474.1
65,42,1051.3,46.2
65,43,1097.3,17.0
65,44,1149.9,2.7
65,45,1204.7,0.0
65,57,1864.7,0.0
65,58,1879.3,0.0
65,58,nan,nan
66,0,-500.0,0.0
66,1,-448.0,0.0
66,2,-403.9,12.7
66,3,-368.1,32.9
66,4,-337.3,59.7
66,18,21.7,512.0
66,19,53.4,537.9
66,20,89.5,556.9
66,21,130.5,568.5
66,22,179.0,568.5
66,23,233.0,568.5
66,31,673.0,568.5
66,32,725.7,553.4
66,33,771.6,523.5
66,34,806.6,481.2
66,44,1148.5,50.4
66,45,1193.1,18.5
66,46,1245.1,1.2
66,47,1299.9,-0.0
66,58,1904.9,-0.0
66,59,1904.9,-0.0
66,59,nan,nan
67,0,-500.0,0.0
67,1,-448.0,0.0
67,2,-403.9,12.7
67,3,-369.2,32.2
67,4,-339.8,56.5
67,15,-76.4,388.4
67,16,-49.7,422.1
67,17,-19.2,460.5
67,18,14.5,502.9
67,19,55.1,539.1
67,20,104.6,561.6
67,21,158.6,568.5
67,30,653.6,568.5
67,31,707.2,559.2
67,32,755.6,534.4
67,33,794.6,496.4
67,43,1136.4,65.6
67,44,1177.1,29.4
67,45,1226.6,6.9
67,46,1280.5,-0.0
67,57,1885.5,-0.0
67,58,1908.9,-0.0
67,58,nan,nan
68,0,-500.0,0.0
68,1,-448.0,0.0
68,2,-403.9,12.7
68,3,-369.3,32.1
68,4,-342.5,53.1
68,16,-96.1,363.6
68,17,-72.5,393.3
68,18,-45.1,427.8
68,19,-14.1,467.0
68,20,19.9,509.8
68,21,62.3,544.0
68,22,113.0,564.2
68,23,167.3,568.5
68,32,662.3,568.5
68,33,715.5,556.6
68,34,762.8,529.5
68,35,800.0,489.6
68,45,1141.9,58.8
68,46,1184.3,24.5
68,47,1234.9,4.3
68,48,1289.3,-0.0
68,59,1894.3,-0.0
68,60,1894.3,-0.0
68,60,nan,nan
69,0,-500.0,0.0
69,1,-448.0,0.0
69,2,-403.9,12.7
69,3,-368.1,32.9
69,4,-337.3,59.7
69,5,-311.9,92.2
69,15,-115.0,454.7
69,16,-91.6,488.1
69,17,-61.7,516.4
69,18,-25.0,535.2
69,19,14.5,545.6
69,20,55.4,550.0
69,21,98.2,550.0
69,22,146.7,550.0
69,35,860.7,550.0
69,36,913.4,534.9
69,37,959.3,504.9
69,38,994.3,462.7
69,46,1204.9,76.4
69,47,1243.3,37.3
69,48,1291.6,11.3
69,49,1345.4,0.7
69,59,1895.3,0.0
69,60,1899.3,0.0
69,60,nan,nan
70,0,-500.0,0.0
70,1,-448.0,0.0
70,2,-403.9,12.7
70,3,-369.2,32.2
70,4,-339.8,56.5
70,5,-315.9,86.6
70,6,-296.8,120.0
70,15,-131.3,424.7
70,16,-110.8,462.5
70,17,-79.7,499.7
70,18,-35.3,529.9
70,19,16.6,546.0
70,20,71.3,550.0
70,34,841.3,550.0
70,35,894.9,540.6
70,36,943.3,515.9
70,37,982.2,477.9
70,38,1011.9,431.8
70,45,1195.6,93.5
70,46,1229.4,50.9
70,47,1274.3,20.1
70,48,1326.2,4.0
70,49,1380.9,0.0
70,58,1875.9,0.0
70,59,1899.3,0.0
70,59,nan,nan
71,0,-500.0,0.0
71,1,-448.0,0.0
71,2,-403.9,12.7
71,3,-369.3,32.1
71,4,-342.5,53.1
71,5,-322.0,78.9
71,6,-304.1,106.5
71,16,-146.4,396.8
71,17,-128.3,430.2
71,18,-107.3,468.9
71,19,-73.7,505.5
71,20,-27.6,533.8
71,21,25.2,547.5
71,22,80.0,550.0
71,36,850.0,550.0
71,37,903.2,538.1
71,38,950.5,511.0
71,39,987.7,471.1
71,40,1016.0,424.1
71,47,1199.8,85.8
71,48,1235.6,44.8
71,49,1282.1,16.2
71,50,1334.8,2.5
71,51,1389.6,0.0
71,60,1884.6,0.0
71,61,1899.3,0.0
71,61,nan,nan
72,0,-500.0,0.0
72,1,-448.0,0.0
72,2,-403.9,12.7
72,3,-368.1,32.9
72,4,-337.3,59.7
72,5,-311.7,92.1
72,20,30.8,607.4
72,21,55.3,642.3
72,22,92.9,672.9
72,23,142.5,693.9
72,24,197.0,699.7
72,30,527.0,700.0
72,31,579.7,684.9
72,32,625.6,654.9
72,33,660.6,612.7
72,45,1026.3,63.3
72,46,1068.0,27.7
72,47,1118.4,6.1
72,48,1172.9,0.3
72,61,1887.9,-0.0
72,62,1891.9,-0.0
72,62,nan,nan
73,0,-500.0,0.0
73,1,-448.0,0.0
73,2,-403.9,12.7
73,3,-369.2,32.2
73,4,-339.8,56.5
73,5,-315.9,86.6
73,6,-294.2,118.5
73,15,-102.3,407.2
73,16,-78.5,443.0
73,17,-51.3,483.8
73,20,39.6,620.6
73,21,77.0,660.0
73,22,124.5,686.6
73,23,177.7,698.0
73,24,232.6,700.0
73,29,507.6,700.0
73,30,561.2,690.6
73,31,609.6,665.9
73,32,648.6,627.9
73,33,680.6,583.3
73,44,1015.5,79.4
73,45,1053.0,40.0
73,46,1100.4,13.4
73,47,1153.6,2.0
73,48,1208.5,-0.0
73,60,1868.5,-0.0
73,61,1891.9,-0.0
73,61,nan,nan
74,0,-500.0,0.0
74,1,-448.0,0.0
74,2,-403.9,12.7
74,3,-369.3,32.1
74,4,-342.5,53.1
74,6,-302.7,105.7
74,15,-138.3,353.0
74,16,-119.8,380.8
74,17,-98.8,412.4
74,18,-74.4,449.1
74,19,-46.7,490.7
74,22,44.4,627.8
74,23,83.8,665.5
74,24,132.6,689.9
74,25,186.4,698.8
74,26,241.3,700.0
74,31,516.3,700.0
74,32,569.5,688.1
74,33,616.8,661.0
74,34,654.0,621.1
74,35,685.4,576.0
74,46,1020.4,72.2
74,47,1059.7,34.5
74,48,1108.5,10.1
74,49,1162.3,1.2
74,50,1217.3,-0.0
74,62,1877.3,-0.0
74,63,1891.9,-0.0
74,63,nan,nan
75,0,-500.0,0.0
75,1,-448.0,0.0
75,2,-403.9,-12.7
75,3,-368.1,-32.9
75,4,-334.5,-56.8
75,17,93.8,-379.4
75,18,132.6,-393.4
75,19,173.1,-398.8
75,21,257.1,-400.0
75,22,305.6,-400.0
75,26,524.6,-400.0
75,27,577.3,-384.9
75,28,623.2,-354.9
75,38,1062.2,-23.6
75,39,1113.4,-3.9
75,40,1168.1,-0.2
75,53,1883.1,-0.0
75,54,1887.1,-0.0
75,54,nan,nan
76,0,-500.0,0.0
76,1,-448.0,0.0
76,2,-403.9,-12.7
76,3,-369.2,-32.2
76,4,-337.7,-54.4
76,15,0.4,-309.7
76,16,34.7,-335.6
76,17,73.8,-365.1
76,18,121.6,-389.5
76,19,175.2,-398.9
76,25,505.2,-400.0
76,26,558.8,-390.6
76,27,607.2,-365.9
76,37,1046.7,-35.3
76,38,1095.1,-10.5
76,39,1148.7,-1.1
76,40,1203.7,-0.0
76,52,1863.7,-0.0
76,53,1887.1,-0.0
76,53,nan,nan
77,0,-500.0,0.0
77,1,-448.0,0.0
77,2,-403.9,-12.7
77,3,-369.3,-32.1
77,4,-341.2,-51.7
77,16,-24.9,-290.6
77,17,5.4,-313.5
77,18,40.6,-340.0
77,19,80.5,-370.1
77,20,129.8,-392.5
77,21,183.9,-399.3
77,27,513.9,-400.0
77,28,567.1,-388.1
77,29,614.4,-361.0
77,39,1053.7,-30.1
77,40,1103.3,-7.5
77,41,1157.4,-0.7
77,42,1212.4,-0.0
77,54,1872.4,-0.0
77,55,1887.1,-0.0
77,55,nan,nan
78,0,-500.0,0.0
78,1,-448.0,0.0
78,2,-403.9,-12.7
78,3,-368.1,-32.9
78,4,-335.9,-58.5
78,19,101.5,-496.2
78,20,133.4,-521.5
78,21,171.6,-540.5
78,22,219.3,-549.5
78,27,493.2,-550.0
78,28,545.9,-534.9
78,29,591.8,-504.9
78,41,1058.8,-38.6
78,42,1106.8,-12.0
78,43,1160.4,-0.7
78,56,1875.3,-0.0
78,57,1879.3,-0.0
78,57,nan,nan
79,0,-500.0,0.0
79,1,-448.0,0.0
79,2,-403.9,-12.7
79,3,-369.2,-32.2
79,4,-338.8,-55.6
79,15,-39.3,-355.3
79,16,-8.9,-385.7
79,17,25.7,-420.4
79,19,103.0,-497.6
79,20,147.4,-528.9
79,21,199.2,-545.7
79,22,253.8,-550.0
79,26,473.8,-550.0
79,27,527.4,-540.6
79,28,575.8,-515.9
79,29,617.5,-480.3
79,40,1045.1,-52.4
79,41,1089.6,-21.1
79,42,1141.4,-4.3
79,43,1195.9,-0.0
79,55,1855.9,-0.0
79,56,1879.3,-0.0
79,56,nan,nan
80,0,-500.0,0.0
80,1,-448.0,0.0
80,2,-403.9,-12.7
80,3,-369.3,-32.1
80,4,-341.9,-52.5
80,16,-61.7,-332.9
80,17,-34.8,-359.8
80,18,-3.7,-390.9
80,19,31.6,-426.3
80,21,109.1,-503.8
80,22,155.2,-533.0
80,23,207.8,-547.3
80,24,262.5,-550.0
80,28,482.5,-550.0
80,29,535.7,-538.1
80,30,583.0,-511.0
80,31,623.6,-474.1
80,42,1051.3,-46.2
80,43,1097.3,-17.0
80,44,1149.9,-2.7
80,45,1204.7,-0.0
80,57,1864.7,-0.0
80,58,1879.3,-0.0
80,58,nan,nan
81,0,-500.0,0.0
81,1,-448.0,0.0
81,2,-403.9,-12.7
81,3,-368.1,-32.9
81,4,-337.3,-59.7
81,18,21.7,-512.0
81,19,53.4,-537.9
81,20,89.5,-556.9
81,21,130.5,-568.5
81,22,179.0,-568.5
81,23,233.0,-568.5
81,31,673.0,-568.5
81,32,725.7,-553.4
81,33,771.6,-523.5
81,34,806.6,-481.2
81,44,1148.5,-50.4
81,45,1193.1,-18.5
81,46,1245.1,-1.2
81,47,1299.9,0.0
81,58,1904.9,0.0
81,59,1904.9,0.0
81,59,nan,nan
82,0,-500.0,0.0
82,1,-448.0,0.0
82,2,-403.9,-12.7
82,3,-369.2,-32.2
82,4,-339.8,-56.5
82,15,-76.4,-388.4
82,16,-49.7,-422.1
82,17,-19.2,-460.5
82,18,14.5,-502.9
82,19,55.1,-539.1
82,20,104.6,-561.6
82,21,158.6,-568.5
82,30,653.6,-568.5
82,31,707.2,-559.2
82,32,755.6,-534.4
82,33,794.6,-496.4
82,43,1136.4,-65.6
82,44,1177.1,-29.4
82,45,1226.6,-6.9
82,46,1280.5,0.0
82,57,1885.5,0.0
82,58,1908.9,0.0
82,58,nan,nan
83,0,-500.0,0.0
83,1,-448.0,0.0
83,2,-403.9,-12.7
83,3,-369.3,-32.1
83,4,-342.5,-53.1
83,16,-96.1,-363.6
83,17,-72.5,-393.3
83,18,-45.1,-427.8
83,19,-14.1,-467.0
83,20,19.9,-509.8
83,21,62.3,-544.0
83,22,113.0,-564.2
83,23,167.3,-568.5
83,32,662.3,-568.5
83,33,715.5,-556.6
83,34,762.8,-529.5
83,35,800.0,-489.6
83,45,1141.9,-58.8
83,46,1184.3,-24.5
83,47,1234.9,-4.3
83,48,1289.3,0.0
83,59,1894.3,0.0
83,60,1894.3,0.0
83,60,nan,nan
84,0,-500.0,0.0
84,1,-448.0,0.0
84,2,-403.9,-12.7
84,3,-368.1,-32.9
84,4,-337.3,-59.7
84,5,-311.9,-92.2
84,15,-115.0,-454.7
84,16,-91.6,-488.1
84,17,-61.7,-516.4
84,18,-25.0,-535.2
84,19,14.5,-545.6
84,20,55.4,-550.0
84,21,98.2,-550.0
84,22,146.7,-550.0
84,35,860.7,-550.0
84,36,913.4,-534.9
84,37,959.3,-504.9
84,38,994.3,-462.7
84,46,1204.9,-76.4
84,47,1243.3,-37.3
84,48,1291.6,-11.3
84,49,1345.4,-0.7
84,59,1895.3,-0.0
84,60,1899.3,-0.0
84,60,nan,nan
85,0,-500.0,0.0
85,1,-448.0,0.0
85,2,-403.9,-12.7
85,3,-369.2,-32.2
85,4,-339.8,-56.5
85,5,-315.9,-86.6
85,6,-296.8,-120.0
85,15,-131.3,-424.7
85,16,-110.8,-462.5
85,17,-79.7,-499.7
85,18,-35.3,-529.9
85,19,16.6,-546.0
85,20,71.3,-550.0
85,34,841.3,-550.0
85,35,894.9,-540.6
85,36,943.3,-515.9
85,37,982.2,-477.9
85,38,1011.9,-431.8
85,45,1195.6,-93.5
85,46,1229.4,-50.9
85,47,1274.3,-20.1
85,48,1326.2,-4.0
85,49,1380.9,-0.0
85,58,1875.9,-0.0
85,59,1899.3,-0.0
85,59,nan,nan
86,0,-500.0,0.0
86,1,-448.0,0.0
86,2,-403.9,-12.7
86,3,-369.3,-32.1
86,4,-342.5,-53.1
86,5,-322.0,-78.9
86,6,-304.1,-106.5
86,16,-146.4,-396.8
86,17,-128.3,-430.2
86,18,-107.3,-468.9
86,19,-73.7,-505.5
86,20,-27.6,-533.8
86,21,25.2,-547.5
86,22,80.0,-550.0
86,36,850.0,-550.0
86,37,903.2,-538.1
86,38,950.5,-511.0
86,39,987.7,-471.1
86,40,1016.0,-424.1
86,47,1199.8,-85.8
86,48,1235.6,-44.8
86,49,1282.1,-16.2
86,50,1334.8,-2.5
86,51,1389.6,-0.0
86,60,1884.6,-0.0
86,61,1899.3,-0.0
86,61,nan,nan
87,0,-500.0,0.0
87,1,-448.0,0.0
87,2,-403.9,-12.7
87,3,-368.1,-32.9
87,4,-337.3,-59.7
87,5,-311.7,-92.1
87,20,30.8,-607.4
87,21,55.3,-642.3
87,22,92.9,-672.9
87,23,142.5,-693.9
87,24,197.0,-699.7
87,30,527.0,-700.0
87,31,579.7,-684.9
87,32,625.6,-654.9
87,33,660.6,-612.7
87,45,1026.3,-63.3
87,46,1068.0,-27.7
87,47,1118.4,-6.1
87,48,1172.9,-0.3
87,61,1887.9,0.0
87,62,1891.9,0.0
87,62,nan,nan
88,0,-500.0,0.0
88,1,-448.0,0.0
88,2,-403.9,-12.7
88,3,-369.2,-32.2
88,4,-339.8,-56.5
88,5,-315.9,-86.6
88,6,-294.2,-118.5
88,15,-102.3,-407.2
88,16,-78.5,-443.0
88,17,-51.3,-483.8
88,20,39.6,-620.6
88,21,77.0,-660.0
88,22,124.5,-686.6
88,23,177.7,-698.0
88,24,232.6,-700.0
88,29,507.6,-700.0
88,30,561.2,-690.6
88,31,609.6,-665.9
88,32,648.6,-627.9
88,33,680.6,-583.3
88,44,1015.5,-79.4
88,45,1053.0,-40.0
88,46,1100.4,-13.4
88,47,1153.6,-2.0
88,48,1208.5,0.0
88,60,1868.5,0.0
88,61,1891.9,0.0
88,61,nan,nan
89,0,-500.0,0.0
89,1,-448.0,0.0
89,2,-403.9,-12.7
89,3,-369.3,-32.1
89,4,-342.5,-53.1
89,6,-302.7,-105.7
89,15,-138.3,-353.0
89,16,-119.8,-380.8
89,17,-98.8,-412.4
89,18,-74.4,-449.1
89,19,-46.7,-490.7
89,22,44.4,-627.8
89,23,83.8,-665.5
89,24,132.6,-689.9
89,25,186.4,-698.8
89,26,241.3,-700.0
89,31,516.3,-700.0
89,32,569.5,-688.1
89,33,616.8,-661.0
89,34,654.0,-621.1
89,35,685.4,-576.0
89,46,1020.4,-72.2
89,47,1059.7,-34.5
89,48,1108.5,-10.1
89,49,1162.3,-1.2
89,50,1217.3,0.0
89,62,1877.3,0.0
89,63,1891.9,0.0
89,63,nan,nan


==> data/trajectories/four_agent_prio/alfa.csv <==
traj,time,x,y
0,0,0.0,0.0
0,59,1475.0,0.0
0,60,1475.0,0.0
0,60,nan,nan
1,0,0.0,0.0
1,1,25.0,0.0
1,2,49.5,5.0
1,3,72.5,14.7
1,12,261.6,136.6
1,13,284.9,145.7
1,14,309.6,150.0
1,37,884.6,150.0
1,38,909.1,145.0
1,39,932.1,135.3
1,48,1121.2,13.4
1,49,1144.5,4.3
1,50,1169.1,0.0
1,63,1494.1,0.0
1,64,1494.1,0.0
1,64,nan,nan
2,0,0.0,0.0
2,1,25.0,0.0
2,2,49.5,5.0
2,3,72.5,14.7
2,4,93.2,28.8
2,19,374.6,276.6
2,20,396.3,289.1
2,21,420.0,297.0
2,22,444.8,300.0
2,29,619.8,300.0
2,30,644.3,295.0
2,31,667.4,285.3
2,32,688.0,271.2
2,47,969.5,23.4
2,48,991.2,10.9
2,49,1014.9,3.0
2,50,1039.7,0.0
2,68,1489.7,0.0
2,69,1489.7,0.0
2,69,nan,nan
3,0,0.0,0.0
3,1,25.0,0.0
3,2,49.5,5.0
3,3,72.5,14.7
3,4,93.2,28.8
3,5,110.6,46.8
3,6,124.1,67.8
3,23,322.0,443.9
3,24,337.8,463.3
3,25,357.2,479.1
3,26,379.3,490.8
3,27,403.2,497.8
3,28,428.2,500.0
3,37,653.2,500.0
3,38,677.7,495.0
3,39,700.7,485.3
3,40,721.3,471.2
3,41,738.7,453.2
3,42,752.2,432.2
3,59,950.2,56.1
3,60,966.0,36.7
3,61,985.3,20.9
3,62,1007.4,9.2
3,63,1031.4,2.2
3,64,1056.3,0.0
3,81,1481.3,0.0
3,82,1481.3,0.0
3,82,nan,nan
4,0,0.0,0.0
4,1,25.0,0.0
4,2,49.5,5.0
4,3,72.5,14.7
4,4,93.2,28.8
4,5,110.6,46.8
4,6,124.1,67.8
4,25,337.8,492.0
4,26,353.2,511.7
4,27,372.3,527.8
4,28,394.2,539.9
4,29,418.0,547.4
4,30,442.9,550.0
4,37,617.9,550.0
4,38,642.4,545.0
4,39,665.4,535.3
4,40,686.1,521.2
4,41,703.5,503.2
4,42,717.0,482.2
4,61,930.7,58.0
4,62,946.1,38.3
4,63,965.2,22.2
4,64,987.1,10.1
4,65,1010.9,2.6
4,66,1035.8,0.0
4,84,1485.8,0.0
4,85,1485.8,0.0
4,85,nan,nan
5,0,0.0,0.0
5,1,25.0,0.0
5,2,49.5,-5.0
5,3,72.5,-14.7
5,12,261.6,-136.6
5,13,284.9,-145.7
5,14,309.6,-150.0
5,37,884.6,-150.0
5,38,909.1,-145.0
5,39,932.1,-135.3
5,48,1121.2,-13.4
5,49,1144.5,-4.3
5,50,1169.1,-0.0
5,63,1494.1,-0.0
5,64,1494.1,-0.0
5,64,nan,nan
6,0,0.0,0.0
6,1,25.0,0.0
6,2,49.5,-5.0
6,3,72.5,-14.7
6,4,93.2,-28.8
6,19,374.6,-276.6
6,20,396.3,-289.1
6,21,420.0,-297.0
6,22,444.8,-300.0
6,29,619.8,-300.0
6,30,644.3,-295.0
6,31,667.4,-285.3
6,32,688.0,-271.2
6,47,969.5,-23.4
6,48,991.2,-10.9
6,49,1014.9,-3.0
6,50,1039.7,-0.0
6,68,1489.7,-0.0
6,69,1489.7,-0.0
6,69,nan,nan
7,0,0.0,0.0
7,1,25.0,0.0
7,2,49.5,-5.0
7,3,72.5,-14.7
7,4,93.2,-28.8
7,5,110.6,-46.8
7,6,124.1,-67.8
7,23,322.0,-443.9
7,24,337.8,-463.3
7,25,357.2,-479.1
7,26,379.3,-490.8
7,27,403.2,-497.8
7,28,428.2,-500.0
7,37,653.2,-500.0
7,38,677.7,-495.0
7,39,700.7,-485.3
7,40,721.3,-471.2
7,41,738.7,-453.2
7,42,752.2,-432.2
7,59,950.2,-56.1
7,60,966.0,-36.7
7,61,985.3,-20.9
7,62,1007.4,-9.2
7,63,1031.4,-2.2
7,64,1056.3,-0.0
7,81,1481.3,-0.0
7,82,1481.3,-0.0
7,82,nan,nan
8,0,0.0,0.0
8,1,25.0,0.0
8,2,49.5,-5.0
8,3,72.5,-14.7
8,4,93.2,-28.8
8,5,110.6,-46.8
8,6,124.1,-67.8
8,25,337.8,-492.0
8,26,353.2,-511.7
8,27,372.3,-527.8
8,28,394.2,-539.9
8,29,418.0,-547.4
8,30,442.9,-550.0
8,37,617.9,-550.0
8,38,642.4,-545.0
8,39,665.4,-535.3
8,40,686.1,-521.2
8,41,703.5,-503.2
8,42,717.0,-482.2
8,61,930.7,-58.0
8,62,946.1,-38.3
8,63,965.2,-22.2
8,64,987.1,-10.1
8,65,1010.9,-2.6
8,66,1035.8,-0.0
8,84,1485.8,-0.0
8,85,1485.8,-0.0
8,85,nan,nan
9,0,0.0,0.0
9,5,121.0,0.0
9,8,189.8,0.0
9,11,255.8,0.0
9,15,339.3,0.0
9,30,640.2,0.0
9,33,703.8,0.0
9,36,770.2,0.0
9,39,839.5,0.0
9,42,911.6,0.0
9,64,1461.3,0.0
9,65,1475.0,0.0
9,65,nan,nan
10,0,0.0,0.0
10,5,121.0,0.0
10,10,234.1,0.0
10,13,298.2,0.0
10,16,359.4,0.0
10,21,455.0,0.0
10,26,542.7,0.0
10,31,622.4,0.0
10,35,680.5,0.0
10,50,887.9,0.0
10,54,948.7,0.0
10,58,1014.5,0.0
10,62,1085.5,0.0
10,67,1181.3,0.0
10,70,1242.7,0.0
10,73,1306.8,0.0
10,77,1396.8,0.0
10,80,1467.7,0.0
10,81,1475.0,0.0
10,81,nan,nan
11,0,0.0,0.0
11,4,97.5,0.0
11,8,189.8,0.0
11,12,277.1,0.0
11,16,359.4,0.0
11,20,436.5,0.0
11,24,508.6,0.0
11,28,575.5,0.0
11,32,637.4,0.0
11,35,680.5,0.0
11,38,720.8,0.0
11,41,758.1,0.0
11,44,792.7,0.0
11,47,824.3,0.0
11,72,1074.4,0.0
11,75,1106.6,0.0
11,79,1153.9,0.0
11,83,1206.3,0.0
11,88,1278.9,0.0
11,93,1359.5,0.0
11,96,1411.6,0.0
11,99,1466.6,0.0
11,100,1475.0,0.0
11,100,nan,nan
12,0,0.0,0.0
12,5,121.0,0.0
12,10,234.1,0.0
12,13,298.2,0.0
12,16,359.4,0.0
12,21,455.0,0.0
12,26,542.7,0.0
12,31,622.4,0.0
12,36,694.3,0.0
12,39,733.5,0.0
12,42,770.0,0.0
12,46,814.1,0.0
12,49,843.8,0.0
12,52,870.7,0.0
12,56,902.2,0.0
12,59,922.4,0.0
12,96,1153.8,0.0
12,99,1174.9,0.0
12,102,1198.8,0.0
12,107,1245.0,0.0
12,110,1276.6,0.0
12,113,1311.0,0.0
12,118,1374.7,0.0
12,125,1475.0,0.0
12,125,nan,nan
13,0,0.0,0.0
13,5,121.0,0.0
13,10,234.1,0.0
13,36,787.2,0.0
13,40,874.9,0.0
13,43,944.1,0.0
13,46,1016.1,0.0
13,64,1465.7,0.0
13,65,1475.0,0.0
13,65,nan,nan
14,0,0.0,0.0
14,1,24.8,0.0
14,2,48.9,4.8
14,3,71.2,14.1
14,8,169.1,76.9
14,13,260.3,135.7
14,14,279.9,143.8
14,15,300.6,148.4
14,16,321.7,150.0
14,37,768.2,150.0
14,42,880.3,150.0
14,43,903.3,146.2
14,44,925.4,138.1
14,46,966.7,113.0
14,53,1113.4,18.4
14,54,1135.8,7.7
14,55,1160.0,1.6
14,56,1184.8,0.0
14,68,1484.8,0.0
14,69,1494.1,0.0
14,69,nan,nan
15,0,0.0,0.0
15,1,24.8,0.0
15,2,48.9,4.8
15,3,71.2,14.1
15,4,91.1,27.4
15,7,143.6,73.2
15,10,193.8,117.4
15,21,369.7,272.2
15,22,387.3,283.9
15,23,406.7,292.5
15,24,427.1,297.8
15,25,448.2,300.0
15,33,618.2,300.0
15,34,639.1,296.1
15,35,659.0,288.8
15,36,677.4,278.4
15,37,694.5,265.5
15,42,778.6,191.4
15,46,850.2,128.4
15,52,962.5,29.5
15,53,983.1,15.6
15,54,1006.1,6.0
15,55,1030.5,1.1
15,56,1055.4,0.0
15,73,1480.4,0.0
15,74,1489.7,0.0
15,74,nan,nan
16,0,0.0,0.0
16,1,24.8,0.0
16,2,48.9,4.8
16,3,71.2,14.1
16,4,91.1,27.4
16,5,107.8,43.9
16,6,121.0,63.0
16,10,163.3,142.2
16,26,321.9,443.6
16,27,335.2,460.1
16,28,351.1,474.1
16,29,369.0,485.4
16,30,388.5,493.5
16,31,409.1,498.4
16,32,430.3,500.0
16,38,558.6,500.0
16,42,648.9,500.0
16,43,671.9,496.2
16,44,694.0,488.1
16,45,714.5,475.8
16,46,732.5,459.6
16,47,747.3,440.0
16,48,759.6,418.3
16,64,945.8,64.3
16,65,960.1,43.9
16,66,978.1,26.8
16,67,999.2,13.6
16,68,1022.5,4.8
16,69,1047.0,0.8
16,70,1072.0,0.0
16,86,1472.0,0.0
16,87,1481.3,0.0
16,87,nan,nan
17,0,0.0,0.0
17,1,24.8,0.0
17,2,48.9,4.8
17,3,71.2,14.1
17,4,91.1,27.4
17,5,107.8,43.9
17,6,121.0,63.0
17,10,161.9,142.9
17,28,334.2,485.0
17,29,346.1,502.5
17,30,360.6,517.9
17,31,377.5,530.7
17,32,396.2,540.6
17,33,416.5,546.9
17,34,437.6,549.4
17,38,523.3,550.0
17,42,613.6,550.0
17,43,636.6,546.2
17,44,658.8,538.1
17,45,679.3,525.8
17,46,697.3,509.6
17,47,712.0,490.0
17,48,724.1,468.2
17,66,926.5,66.3
17,67,940.4,45.7
17,68,958.1,28.2
17,69,979.0,14.6
17,70,1002.1,5.4
17,71,1026.6,1.0
17,72,1051.5,0.0
17,89,1476.5,0.0
17,90,1485.8,0.0
17,90,nan,nan
18,0,0.0,0.0
18,1,24.8,0.0
18,2,48.9,-4.8
18,3,71.2,-14.1
18,8,169.1,-76.9
18,13,260.3,-135.7
18,14,279.9,-143.8
18,15,300.6,-148.4
18,16,321.7,-150.0
18,37,768.2,-150.0
18,42,880.3,-150.0
18,43,903.3,-146.2
18,44,925.4,-138.1
18,46,966.7,-113.0
18,53,1113.4,-18.4
18,54,1135.8,-7.7
18,55,1160.0,-1.6
18,56,1184.8,-0.0
18,68,1484.8,-0.0
18,69,1494.1,-0.0
18,69,nan,nan
19,0,0.0,0.0
19,1,24.8,0.0
19,2,48.9,-4.8
19,3,71.2,-14.1
19,4,91.1,-27.4
19,7,143.6,-73.2
19,10,193.8,-117.4
19,21,369.7,-272.2
19,22,387.3,-283.9
19,23,406.7,-292.5
19,24,427.1,-297.8
19,25,448.2,-300.0
19,33,618.2,-300.0
19,34,639.1,-296.1
19,35,659.0,-288.8
19,36,677.4,-278.4
19,37,694.5,-265.5
19,42,778.6,-191.4
19,46,850.2,-128.4
19,52,962.5,-29.5
19,53,983.1,-15.6
19,54,1006.1,-6.0
19,55,1030.5,-1.1
19,56,1055.4,-0.0
19,73,1480.4,-0.0
19,74,1489.7,-0.0
19,74,nan,nan
20,0,0.0,0.0
20,1,24.8,0.0
20,2,48.9,-4.8
20,3,71.2,-14.1
20,4,91.1,-27.4
20,5,107.8,-43.9
20,6,121.0,-63.0
20,10,163.3,-142.2
20,26,321.9,-443.6
20,27,335.2,-460.1
20,28,351.1,-474.1
20,29,369.0,-485.4
20,30,388.5,-493.5
20,31,409.1,-498.4
20,32,430.3,-500.0
20,38,558.6,-500.0
20,42,648.9,-500.0
20,43,671.9,-496.2
20,44,694.0,-488.1
20,45,714.5,-475.8
20,46,732.5,-459.6
20,47,747.3,-440.0
20,48,759.6,-418.3
20,64,945.8,-64.3
20,65,960.1,-43.9
20,66,978.1,-26.8
20,67,999.2,-13.6
20,68,1022.5,-4.8
20,69,1047.0,-0.8
20,70,1072.0,-0.0
20,86,1472.0,-0.0
20,87,1481.3,-0.0
20,87,nan,nan
21,0,0.0,0.0
21,1,24.8,0.0
21,2,48.9,-4.8
21,3,71.2,-14.1
21,4,91.1,-27.4
21,5,107.8,-43.9
21,6,121.0,-63.0
21,10,161.9,-142.9
21,28,334.2,-485.0
21,29,346.1,-502.5
21,30,360.6,-517.9
21,31,377.5,-530.7
21,32,396.2,-540.6
21,33,416.5,-546.9
21,34,437.6,-549.4
21,38,523.3,-550.0
21,42,613.6,-550.0
21,43,636.6,-546.2
21,44,658.8,-538.1
21,45,679.3,-525.8
21,46,697.3,-509.6
21,47,712.0,-490.0
21,48,724.1,-468.2
21,66,926.5,-66.3
21,67,940.4,-45.7
21,68,958.1,-28.2
21,69,979.0,-14.6
21,70,1002.1,-5.4
21,71,1026.6,-1.0
21,72,1051.5,-0.0
21,89,1476.5,-0.0
21,90,1485.8,-0.0
21,90,nan,nan


==> data/trajectories/four_agent_prio/bravo.csv <==
traj,time,x,y
0,0,1000.0,-1000.0
0,88,1000.0,1200.0
0,89,1000.0,1200.0
0,89,nan,nan
1,0,1000.0,-1000.0
1,1,1000.0,-975.0
1,2,995.0,-950.5
1,3,985.3,-927.5
1,12,863.4,-738.4
1,13,854.3,-715.1
1,14,850.0,-690.4
1,65,850.0,584.6
1,66,855.0,609.1
1,67,864.7,632.1
1,76,986.6,821.2
1,77,995.7,844.5
1,78,1000.0,869.1
1,91,1000.0,1194.1
1,92,1000.0,1194.1
1,92,nan,nan
2,0,1000.0,-1000.0
2,1,1000.0,-975.0
2,2,995.0,-950.5
2,3,985.3,-927.5
2,16,812.8,-652.0
2,17,804.0,-628.6
2,18,800.0,-604.0
2,59,800.0,421.0
2,60,805.0,445.5
2,61,814.7,468.6
2,74,987.2,744.0
2,75,996.0,767.4
2,76,1000.0,792.1
2,92,1000.0,1192.1
2,93,1000.0,1192.1
2,93,nan,nan
3,0,1000.0,-1000.0
3,1,1000.0,-975.0
3,2,995.0,-950.5
3,3,985.3,-927.5
3,24,712.2,-479.1
3,25,703.7,-455.6
3,26,700.0,-430.9
3,46,700.0,69.1
3,47,705.0,93.6
3,48,714.7,116.7
3,69,987.8,565.0
3,70,996.3,588.5
3,71,1000.0,613.3
3,94,1000.0,1188.3
3,95,1000.0,1188.3
3,95,nan,nan
4,0,1000.0,-1000.0
4,1,1000.0,-975.0
4,2,995.0,-950.5
4,3,985.3,-927.5
4,4,971.2,-906.8
4,18,720.1,-663.0
4,19,706.0,-642.4
4,20,696.3,-619.3
4,21,691.3,-594.8
4,59,691.3,355.2
4,60,696.3,379.7
4,61,706.0,402.7
4,62,720.1,423.3
4,76,971.2,667.2
4,77,985.3,687.8
4,78,995.0,710.8
4,79,1000.0,735.3
4,97,1000.0,1185.3
4,98,1000.0,1185.3
4,98,nan,nan
5,0,1000.0,-1000.0
5,1,1000.0,-975.0
5,2,995.0,-950.5
5,3,985.3,-927.5
5,4,971.2,-906.8
5,31,523.6,-401.6
5,32,511.1,-379.9
5,33,503.1,-356.2
5,34,500.0,-331.4
5,42,500.0,-131.4
5,43,505.0,-106.9
5,44,514.7,-83.9
5,45,528.8,-63.3
5,72,976.4,442.0
5,73,988.9,463.7
5,74,996.9,487.4
5,75,1000.0,512.2
5,102,1000.0,1187.2
5,103,1000.0,1187.2
5,103,nan,nan
6,0,1000.0,-1000.0
6,1,1000.0,-975.0
6,2,995.0,-950.5
6,3,985.3,-927.5
6,4,971.2,-906.8
6,5,953.2,-889.4
6,34,346.1,-493.2
6,35,328.3,-475.6
6,36,314.3,-454.9
6,37,304.8,-431.8
6,38,300.0,-407.2
6,55,300.0,17.8
6,56,305.0,42.3
6,57,314.7,65.3
6,58,328.8,85.9
6,59,346.8,103.3
6,88,953.9,499.6
6,89,971.7,517.1
6,90,985.7,537.9
6,91,995.2,561.0
6,92,1000.0,585.5
6,116,1000.0,1185.5
6,117,1000.0,1185.5
6,117,nan,nan
7,0,1000.0,-1000.0
7,1,1000.0,-975.0
7,2,995.0,-950.5
7,3,985.3,-927.5
7,4,971.2,-906.8
7,5,953.2,-889.4
7,6,932.2,-875.9
7,31,362.5,-619.0
7,32,342.2,-604.4
7,33,325.2,-586.0
7,34,312.2,-564.7
7,35,303.7,-541.2
7,36,300.0,-516.5
7,66,300.0,233.5
7,67,305.0,258.0
7,68,314.7,281.1
7,69,328.8,301.7
7,70,346.8,319.1
7,71,367.8,332.6
7,96,937.5,589.6
7,97,957.8,604.1
7,98,974.8,622.5
7,99,987.8,643.8
7,100,996.3,667.3
7,101,1000.0,692.1
7,121,1000.0,1192.1
7,122,1000.0,1192.1
7,122,nan,nan
8,0,1000.0,-1000.0
8,1,1000.0,-975.0
8,2,1005.0,-950.5
8,3,1014.7,-927.5
8,12,1136.6,-738.4
8,13,1145.7,-715.1
8,14,1150.0,-690.4
8,65,1150.0,584.6
8,66,1145.0,609.1
8,67,1135.3,632.1
8,76,1013.4,821.2
8,77,1004.3,844.5
8,78,1000.0,869.1
8,91,1000.0,1194.1
8,92,1000.0,1194.1
8,92,nan,nan
9,0,1000.0,-1000.0
9,1,1000.0,-975.0
9,2,1005.0,-950.5
9,3,1014.7,-927.5
9,16,1187.2,-652.0
9,17,1196.0,-628.6
9,18,1200.0,-604.0
9,59,1200.0,421.0
9,60,1195.0,445.5
9,61,1185.3,468.6
9,74,1012.8,744.0
9,75,1004.0,767.4
9,76,1000.0,792.1
9,92,1000.0,1192.1
9,93,1000.0,1192.1
9,93,nan,nan
10,0,1000.0,-1000.0
10,1,1000.0,-975.0
10,2,1005.0,-950.5
10,3,1014.7,-927.5
10,24,1287.8,-479.1
10,25,1296.3,-455.6
10,26,1300.0,-430.9
10,46,1300.0,69.1
10,47,1295.0,93.6
10,48,1285.3,116.7
10,69,1012.2,565.0
10,70,1003.7,588.5
10,71,1000.0,613.3
10,94,1000.0,1188.3
10,95,1000.0,1188.3
10,95,nan,nan
11,0,1000.0,-1000.0
11,1,1000.0,-975.0
11,2,1005.0,-950.5
11,3,1014.7,-927.5
11,4,1028.8,-906.8
11,18,1279.9,-663.0
11,19,1294.0,-642.4
11,20,1303.7,-619.3
11,21,1308.7,-594.8
11,59,1308.7,355.2
11,60,1303.7,379.7
11,61,1294.0,402.7
11,62,1279.9,423.3
11,76,1028.8,667.2
11,77,1014.7,687.8
11,78,1005.0,710.8
11,79,1000.0,735.3
11,97,1000.0,1185.3
11,98,1000.0,1185.3
11,98,nan,nan
12,0,1000.0,-1000.0
12,1,1000.0,-975.0
12,2,1005.0,-950.5
12,3,1014.7,-927.5
12,4,1028.8,-906.8
12,31,1476.4,-401.6
12,32,1488.9,-379.9
12,33,1496.9,-356.2
12,34,1500.0,-331.4
12,42,1500.0,-131.4
12,43,1495.0,-106.9
12,44,1485.3,-83.9
12,45,1471.2,-63.3
12,72,1023.6,442.0
12,73,1011.1,463.7
12,74,1003.1,487.4
12,75,1000.0,512.2
12,102,1000.0,1187.2
12,103,1000.0,1187.2
12,103,nan,nan
13,0,1000.0,-1000.0
13,1,1000.0,-975.0
13,2,1005.0,-950.5
13,3,1014.7,-927.5
13,4,1028.8,-906.8
13,5,1046.8,-889.4
13,34,1653.9,-493.2
13,35,1671.7,-475.6
13,36,1685.7,-454.9
13,37,1695.2,-431.8
13,38,1700.0,-407.2
13,55,1700.0,17.8
13,56,1695.0,42.3
13,57,1685.3,65.3
13,58,1671.2,85.9
13,59,1653.2,103.3
13,88,1046.1,499.6
13,89,1028.3,517.1
13,90,1014.3,537.9
13,91,1004.8,561.0
13,92,1000.0,585.5
13,116,1000.0,1185.5
13,117,1000.0,1185.5
13,117,nan,nan
14,0,1000.0,-1000.0
14,1,1000.0,-975.0
14,2,1005.0,-950.5
14,3,1014.7,-927.5
14,4,1028.8,-906.8
14,5,1046.8,-889.4
14,6,1067.8,-875.9
14,31,1637.5,-619.0
14,32,1657.8,-604.4
14,33,1674.8,-586.0
14,34,1687.8,-564.7
14,35,1696.3,-541.2
14,36,1700.0,-516.5
14,66,1700.0,233.5
14,67,1695.0,258.0
14,68,1685.3,281.1
14,69,1671.2,301.7
14,70,1653.2,319.1
14,71,1632.2,332.6
14,96,1062.5,589.6
14,97,1042.2,604.1
14,98,1025.2,622.5
14,99,1012.2,643.8
14,100,1003.7,667.3
14,101,1000.0,692.1
14,121,1000.0,1192.1
14,122,1000.0,1192.1
14,122,nan,nan
15,0,1000.0,-1000.0
15,5,1000.0,-879.0
15,8,1000.0,-810.2
15,11,1000.0,-744.2
15,15,1000.0,-660.7
15,30,1000.0,-359.8
15,34,1000.0,-274.4
15,38,1000.0,-183.9
15,43,1000.0,-63.7
15,93,1000.0,1186.3
15,94,1000.0,1200.0
15,94,nan,nan
16,0,1000.0,-1000.0
16,5,1000.0,-879.0
16,8,1000.0,-810.2
16,11,1000.0,-744.2
16,14,1000.0,-681.1
16,17,1000.0,-620.9
16,20,1000.0,-563.5
16,23,1000.0,-509.0
16,27,1000.0,-440.7
16,32,1000.0,-362.6
16,35,1000.0,-319.5
16,49,1000.0,-126.5
16,54,1000.0,-51.3
16,57,1000.0,-2.4
16,60,1000.0,49.4
16,63,1000.0,104.0
16,67,1000.0,181.3
16,70,1000.0,242.7
16,73,1000.0,306.8
16,76,1000.0,373.9
16,79,1000.0,443.8
16,83,1000.0,541.4
16,109,1000.0,1191.4
16,110,1000.0,1200.0
16,110,nan,nan


==> data/trajectories/four_agent_prio/charlie.csv <==
traj,time,x,y
0,0,-700.0,0.0
0,77,2187.5,0.0
0,78,2187.5,0.0
0,78,nan,nan
1,0,-700.0,0.0
1,1,-662.5,0.0
1,2,-626.7,11.1
1,9,-410.0,159.3
1,10,-374.2,170.4
1,60,1500.8,170.4
1,61,1536.6,159.3
1,68,1753.3,11.1
1,69,1789.1,0.0
1,80,2201.6,0.0
1,81,2201.6,0.0
1,81,nan,nan
2,0,-700.0,0.0
2,1,-662.5,0.0
2,2,-626.7,11.1
2,16,-182.1,290.3
2,17,-145.9,300.0
2,51,1129.1,300.0
2,52,1165.0,288.9
2,66,1609.5,9.7
2,67,1645.8,-0.0
2,82,2208.3,-0.0
2,83,2208.3,-0.0
2,83,nan,nan
3,0,-700.0,0.0
3,1,-662.5,0.0
3,2,-626.7,11.1
3,3,-595.7,32.3
3,4,-572.4,61.6
3,12,-459.7,339.7
3,13,-436.0,368.7
3,14,-404.7,389.4
3,15,-368.8,400.0
3,66,1543.7,400.0
3,67,1579.6,388.9
3,68,1610.5,367.7
3,69,1633.8,338.4
3,77,1746.5,60.3
3,78,1770.2,31.3
3,79,1801.5,10.6
3,80,1837.5,-0.0
3,90,2212.5,-0.0
3,91,2212.5,-0.0
3,91,nan,nan
4,0,-700.0,0.0
4,1,-662.5,0.0
4,2,-626.7,11.1
4,3,-595.7,32.3
4,17,-244.0,422.0
4,18,-211.8,441.2
4,19,-175.3,450.0
4,55,1174.7,450.0
4,56,1210.5,438.9
4,57,1241.4,417.7
4,71,1593.1,28.0
4,72,1625.4,8.8
4,73,1661.8,0.0
4,87,2186.8,0.0
4,88,2186.8,0.0
4,88,nan,nan
5,0,-700.0,0.0
5,1,-662.5,0.0
5,2,-626.7,11.1
5,3,-595.7,32.3
5,4,-572.4,61.6
5,14,-436.5,411.1
5,15,-413.2,440.5
5,16,-382.3,461.7
5,17,-346.4,472.8
5,65,1453.6,472.8
5,66,1489.4,461.7
5,67,1520.3,440.5
5,68,1543.6,411.1
5,78,1679.5,61.6
5,79,1702.8,32.3
5,80,1733.8,11.1
5,81,1769.6,0.0
5,92,2182.1,-0.0
5,93,2182.1,-0.0
5,93,nan,nan
6,0,-700.0,0.0
6,1,-662.5,0.0
6,2,-626.7,11.1
6,24,46.7,487.7
6,25,82.4,499.4
6,26,119.8,500.0
6,38,569.8,500.0
6,39,605.7,488.9
6,61,1279.1,12.3
6,62,1314.7,0.6
6,85,2177.2,-0.0
6,86,2177.2,-0.0
6,86,nan,nan
7,0,-700.0,0.0
7,1,-662.5,0.0
7,2,-626.7,11.1
7,3,-595.7,32.3
7,4,-572.4,61.6
7,15,-411.0,441.2
7,16,-386.7,469.9
7,17,-355.1,490.0
7,18,-319.0,500.0
7,65,1443.5,500.0
7,66,1479.3,488.9
7,67,1510.3,467.7
7,68,1533.6,438.4
7,79,1695.0,58.8
7,80,1719.3,30.1
7,81,1750.9,10.0
7,82,1787.0,-0.0
7,93,2199.5,-0.0
7,94,2199.5,-0.0
7,94,nan,nan
8,0,-700.0,0.0
8,1,-662.5,0.0
8,2,-626.7,11.1
8,3,-595.7,32.3
8,27,34.4,674.9
8,28,67.4,692.7
8,29,104.1,700.0
8,43,629.1,700.0
8,44,665.0,688.9
8,45,695.9,667.7
8,69,1326.0,25.1
8,70,1359.0,7.3
8,71,1395.8,0.0
8,92,2183.3,0.0
8,93,2183.3,0.0
8,93,nan,nan
9,0,-700.0,0.0
9,1,-662.5,0.0
9,2,-626.7,-11.1
9,9,-410.0,-159.3
9,10,-374.2,-170.4
9,60,1500.8,-170.4
9,61,1536.6,-159.3
9,68,1753.3,-11.1
9,69,1789.1,-0.0
9,80,2201.6,-0.0
9,81,2201.6,-0.0
9,81,nan,nan
10,0,-700.0,0.0
10,1,-662.5,0.0
10,2,-626.7,-11.1
10,16,-182.1,-290.3
10,17,-145.9,-300.0
10,51,1129.1,-300.0
10,52,1165.0,-288.9
10,66,1609.5,-9.7
10,67,1645.8,0.0
10,82,2208.3,0.0
10,83,2208.3,0.0
10,83,nan,nan
11,0,-700.0,0.0
11,1,-662.5,0.0
11,2,-626.7,-11.1
11,3,-595.7,-32.3
11,4,-572.4,-61.6
11,12,-459.7,-339.7
11,13,-436.0,-368.7
11,14,-404.7,-389.4
11,15,-368.8,-400.0
11,66,1543.7,-400.0
11,67,1579.6,-388.9
11,68,1610.5,-367.7
11,69,1633.8,-338.4
11,77,1746.5,-60.3
11,78,1770.2,-31.3
11,79,1801.5,-10.6
11,80,1837.5,0.0
11,90,2212.5,0.0
11,91,2212.5,0.0
11,91,nan,nan
12,0,-700.0,0.0
12,1,-662.5,0.0
12,2,-626.7,-11.1
12,3,-595.7,-32.3
12,17,-244.0,-422.0
12,18,-211.8,-441.2
12,19,-175.3,-450.0
12,55,1174.7,-450.0
12,56,1210.5,-438.9
12,57,1241.4,-417.7
12,71,1593.1,-28.0
12,72,1625.4,-8.8
12,73,1661.8,-0.0
12,87,2186.8,-0.0
12,88,2186.8,-0.0
12,88,nan,nan
13,0,-700.0,0.0
13,1,-662.5,0.0
13,2,-626.7,-11.1
13,3,-595.7,-32.3
13,4,-572.4,-61.6
13,14,-436.5,-411.1
13,15,-413.2,-440.5
13,16,-382.3,-461.7
13,17,-346.4,-472.8
13,65,1453.6,-472.8
13,66,1489.4,-461.7
13,67,1520.3,-440.5
13,68,1543.6,-411.1
13,78,1679.5,-61.6
13,79,1702.8,-32.3
13,80,1733.8,-11.1
13,81,1769.6,-0.0
13,92,2182.1,0.0
13,93,2182.1,0.0
13,93,nan,nan
14,0,-700.0,0.0
14,1,-662.5,0.0
14,2,-626.7,-11.1
14,24,46.7,-487.7
14,25,82.4,-499.4
14,26,119.8,-500.0
14,38,569.8,-500.0
14,39,605.7,-488.9
14,61,1279.1,-12.3
14,62,1314.7,-0.6
14,85,2177.2,0.0
14,86,2177.2,0.0
14,86,nan,nan
15,0,-700.0,0.0
15,1,-662.5,0.0
15,2,-626.7,-11.1
15,3,-595.7,-32.3
15,4,-572.4,-61.6
15,15,-411.0,-441.2
15,16,-386.7,-469.9
15,17,-355.1,-490.0
15,18,-319.0,-500.0
15,65,1443.5,-500.0
15,66,1479.3,-488.9
15,67,1510.3,-467.7
15,68,1533.6,-438.4
15,79,1695.0,-58.8
15,80,1719.3,-30.1
15,81,1750.9,-10.0
15,82,1787.0,0.0
15,93,2199.5,0.0
15,94,2199.5,0.0
15,94,nan,nan
16,0,-700.0,0.0
16,1,-662.5,0.0
16,2,-626.7,-11.1
16,3,-595.7,-32.3
16,27,34.4,-674.9
16,28,67.4,-692.7
16,29,104.1,-700.0
16,43,629.1,-700.0
16,44,665.0,-688.9
16,45,695.9,-667.7
16,69,1326.0,-25.1
16,70,1359.0,-7.3
16,71,1395.8,-0.0
16,92,2183.3,-0.0
16,93,2183.3,-0.0
16,93,nan,nan
17,0,-700.0,0.0
17,1,-665.5,0.0
17,13,-305.3,0.0
17,14,-273.6,0.0
17,79,2163.1,0.0
17,80,2187.5,0.0
17,80,nan,nan
18,0,-700.0,0.0
18,1,-665.5,0.0
18,2,-637.0,0.0
18,3,-614.4,0.0
18,15,-366.8,0.0
18,16,-342.0,0.0
18,17,-311.3,0.0
18,83,2162.5,0.0
18,84,2187.5,0.0
18,84,nan,nan
19,0,-700.0,0.0
19,1,-665.5,0.0
19,2,-637.0,0.0
19,3,-614.5,0.0
19,4,-597.8,0.0
19,28,-237.6,0.0
19,29,-218.1,0.0
19,30,-192.6,0.0
19,31,-161.1,0.0
19,32,-124.4,0.0
19,93,2163.1,0.0
19,94,2187.5,0.0
19,94,nan,nan
20,0,-700.0,0.0
20,1,-665.5,0.0
20,2,-637.0,0.0
20,3,-614.5,0.0
20,4,-598.0,0.0
20,5,-587.2,0.0
20,41,-249.4,0.0
20,42,-235.1,0.0
20,43,-214.9,0.0
20,44,-188.6,0.0
20,45,-156.4,0.0
20,46,-119.3,0.0
20,107,2168.2,0.0
20,108,2187.5,0.0
20,108,nan,nan


==> data/trajectories/four_agent_prio/delta.csv <==
traj,time,x,y
0,0,2500.0,0.0
0,88,300.0,0.0
0,89,300.0,0.0
0,89,nan,nan
1,0,2500.0,0.0
1,1,2475.0,0.0
1,2,2450.5,-5.0
1,3,2427.5,-14.7
1,12,2238.4,-136.6
1,13,2215.1,-145.7
1,14,2190.4,-150.0
1,65,915.4,-150.0
1,66,890.9,-145.0
1,67,867.9,-135.3
1,76,678.8,-13.4
1,77,655.5,-4.3
1,78,630.9,0.0
1,91,305.9,0.0
1,92,305.9,0.0
1,92,nan,nan
2,0,2500.0,0.0
2,1,2475.0,0.0
2,2,2450.5,-5.0
2,3,2427.5,-14.7
2,24,1979.1,-287.8
2,25,1955.6,-296.3
2,26,1930.9,-300.0
2,46,1430.9,-300.0
2,47,1406.4,-295.0
2,48,1383.3,-285.3
2,69,935.0,-12.2
2,70,911.5,-3.7
2,71,886.7,0.0
2,94,311.7,0.0
2,95,311.7,0.0
2,95,nan,nan
3,0,2500.0,0.0
3,1,2475.0,0.0
3,2,2450.5,-5.0
3,3,2427.5,-14.7
3,4,2406.8,-28.8
3,31,1901.6,-476.4
3,32,1879.9,-488.9
3,33,1856.2,-496.9
3,34,1831.4,-500.0
3,42,1631.4,-500.0
3,43,1606.9,-495.0
3,44,1583.9,-485.3
3,45,1563.3,-471.2
3,72,1058.0,-23.6
3,73,1036.3,-11.1
3,74,1012.6,-3.1
3,75,987.8,0.0
3,102,312.8,0.0
3,103,312.8,0.0
3,103,nan,nan
4,0,2500.0,0.0
4,1,2475.0,0.0
4,2,2450.5,-5.0
4,3,2427.5,-14.7
4,4,2406.8,-28.8
4,5,2389.4,-46.8
4,6,2375.9,-67.8
4,22,2218.6,-435.6
4,23,2204.4,-456.1
4,24,2186.4,-473.5
4,25,2165.3,-486.9
4,26,2142.0,-495.9
4,27,2117.3,-500.0
4,70,1042.3,-500.0
4,71,1017.8,-495.0
4,72,994.8,-485.3
4,73,974.1,-471.2
4,74,956.7,-453.2
4,75,943.2,-432.2
4,91,785.9,-64.4
4,92,771.7,-43.9
4,93,753.7,-26.5
4,94,732.6,-13.1
4,95,709.3,-4.1
4,96,684.6,0.0
4,111,309.6,0.0
4,112,309.6,0.0
4,112,nan,nan
5,0,2500.0,0.0
5,1,2475.0,0.0
5,2,2450.5,-5.0
5,3,2427.5,-14.7
5,4,2406.8,-28.8
5,32,1919.1,-531.0
5,33,1898.5,-545.1
5,34,1875.5,-554.8
5,35,1851.0,-559.8
5,44,1626.0,-559.8
5,45,1601.5,-554.8
5,46,1578.5,-545.1
5,47,1557.8,-531.0
5,75,1070.1,-28.8
5,76,1049.5,-14.7
5,77,1026.5,-5.0
5,78,1002.0,-0.0
5,106,302.0,-0.0
5,107,302.0,-0.0
5,107,nan,nan
6,0,2500.0,0.0
6,1,2475.0,0.0
6,2,2450.5,-5.0
6,3,2427.5,-14.7
6,4,2406.8,-28.8
6,5,2389.4,-46.8
6,6,2375.9,-67.8
6,24,2205.0,-484.1
6,25,2191.1,-504.9
6,26,2173.4,-522.5
6,27,2152.5,-536.2
6,28,2129.3,-545.5
6,29,2104.7,-550.0
6,70,1079.7,-550.0
6,71,1055.2,-545.0
6,72,1032.2,-535.3
6,73,1011.5,-521.2
6,74,994.1,-503.2
6,75,980.6,-482.2
6,93,809.7,-65.9
6,94,795.8,-45.1
6,95,778.1,-27.5
6,96,757.2,-13.8
6,97,734.0,-4.5
6,98,709.4,0.0
6,114,309.4,0.0
6,115,309.4,0.0
6,115,nan,nan
7,0,2500.0,0.0
7,1,2475.0,0.0
7,2,2450.5,-5.0
7,3,2427.5,-14.7
7,4,2406.8,-28.8
7,5,2389.4,-46.8
7,34,1993.2,-653.9
7,35,1975.6,-671.7
7,36,1954.9,-685.7
7,37,1931.8,-695.2
7,38,1907.2,-700.0
7,55,1482.2,-700.0
7,56,1457.7,-695.0
7,57,1434.7,-685.3
7,58,1414.1,-671.2
7,59,1396.7,-653.2
7,88,1000.4,-46.1
7,89,982.9,-28.3
7,90,962.1,-14.3
7,91,939.0,-4.8
7,92,914.5,0.0
7,116,314.5,0.0
7,117,314.5,0.0
7,117,nan,nan
8,0,2500.0,0.0
8,1,2475.0,0.0
8,2,2450.5,-5.0
8,3,2427.5,-14.7
8,4,2406.8,-28.8
8,5,2389.4,-46.8
8,6,2375.9,-67.8
8,31,2119.0,-637.5
8,32,2104.4,-657.8
8,33,2086.0,-674.8
8,34,2064.7,-687.8
8,35,2041.2,-696.3
8,36,2016.5,-700.0
8,66,1266.5,-700.0
8,67,1242.0,-695.0
8,68,1218.9,-685.3
8,69,1198.3,-671.2
8,70,1180.9,-653.2
8,71,1167.4,-632.2
8,96,910.4,-62.5
8,97,895.9,-42.2
8,98,877.5,-25.2
8,99,856.2,-12.2
8,100,832.7,-3.7
8,101,807.9,0.0
8,121,307.9,0.0
8,122,307.9,0.0
8,122,nan,nan
9,0,2500.0,0.0
9,1,2475.0,0.0
9,2,2450.5,-5.0
9,3,2427.5,-14.7
9,4,2406.8,-28.8
9,5,2389.4,-46.8
9,6,2375.9,-67.8
9,39,1985.8,-794.7
9,40,1969.9,-814.0
9,41,1950.4,-829.7
9,42,1928.2,-841.2
9,43,1904.2,-848.0
9,44,1879.2,-850.0
9,58,1529.2,-850.0
9,59,1504.7,-845.0
9,60,1481.7,-835.3
9,61,1461.1,-821.2
9,62,1443.7,-803.2
9,63,1430.2,-782.2
9,96,1040.1,-55.3
9,97,1024.1,-36.0
9,98,1004.6,-20.3
9,99,982.5,-8.8
9,100,958.4,-2.0
9,101,933.5,-0.0
9,126,308.5,-0.0
9,127,308.5,-0.0
9,127,nan,nan
10,0,2500.0,0.0
10,1,2475.0,0.0
10,2,2450.5,5.0
10,3,2427.5,14.7
10,12,2238.4,136.6
10,13,2215.1,145.7
10,14,2190.4,150.0
10,65,915.4,150.0
10,66,890.9,145.0
10,67,867.9,135.3
10,76,678.8,13.4
10,77,655.5,4.3
10,78,630.9,0.0
10,91,305.9,0.0
10,92,305.9,0.0
10,92,nan,nan
11,0,2500.0,0.0
11,1,2475.0,0.0
11,2,2450.5,5.0
11,3,2427.5,14.7
11,24,1979.1,287.8
11,25,1955.6,296.3
11,26,1930.9,300.0
11,46,1430.9,300.0
11,47,1406.4,295.0
11,48,1383.3,285.3
11,69,935.0,12.2
11,70,911.5,3.7
11,71,886.7,0.0
11,94,311.7,0.0
11,95,311.7,0.0
11,95,nan,nan
12,0,2500.0,0.0
12,1,2475.0,0.0
12,2,2450.5,5.0
12,3,2427.5,14.7
12,4,2406.8,28.8
12,31,1901.6,476.4
12,32,1879.9,488.9
12,33,1856.2,496.9
12,34,1831.4,500.0
12,42,1631.4,500.0
12,43,1606.9,495.0
12,44,1583.9,485.3
12,45,1563.3,471.2
12,72,1058.0,23.6
12,73,1036.3,11.1
12,74,1012.6,3.1
12,75,987.8,-0.0
12,102,312.8,0.0
12,103,312.8,0.0
12,103,nan,nan
13,0,2500.0,0.0
13,1,2475.0,0.0
13,2,2450.5,5.0
13,3,2427.5,14.7
13,4,2406.8,28.8
13,5,2389.4,46.8
13,6,2375.9,67.8
13,22,2218.6,435.6
13,23,2204.4,456.1
13,24,2186.4,473.5
13,25,2165.3,486.9
13,26,2142.0,495.9
13,27,2117.3,500.0
13,70,1042.3,500.0
13,71,1017.8,495.0
13,72,994.8,485.3
13,73,974.1,471.2
13,74,956.7,453.2
13,75,943.2,432.2
13,91,785.9,64.4
13,92,771.7,43.9
13,93,753.7,26.5
13,94,732.6,13.1
13,95,709.3,4.1
13,96,684.6,-0.0
13,111,309.6,-0.0
13,112,309.6,-0.0
13,112,nan,nan
14,0,2500.0,0.0
14,1,2475.0,0.0
14,2,2450.5,5.0
14,3,2427.5,14.7
14,4,2406.8,28.8
14,32,1919.1,531.0
14,33,1898.5,545.1
14,34,1875.5,554.8
14,35,1851.0,559.8
14,44,1626.0,559.8
14,45,1601.5,554.8
14,46,1578.5,545.1
14,47,1557.8,531.0
14,75,1070.1,28.8
14,76,1049.5,14.7
14,77,1026.5,5.0
14,78,1002.0,0.0
14,106,302.0,0.0
14,107,302.0,0.0
14,107,nan,nan
15,0,2500.0,0.0
15,1,2475.0,0.0
15,2,2450.5,5.0
15,3,2427.5,14.7
15,4,2406.8,28.8
15,5,2389.4,46.8
15,6,2375.9,67.8
15,24,2205.0,484.1
15,25,2191.1,504.9
15,26,2173.4,522.5
15,27,2152.5,536.2
15,28,2129.3,545.5
15,29,2104.7,550.0
15,70,1079.7,550.0
15,71,1055.2,545.0
15,72,1032.2,535.3
15,73,1011.5,521.2
15,74,994.1,503.2
15,75,980.6,482.2
15,93,809.7,65.9
15,94,795.8,45.1
15,95,778.1,27.5
15,96,757.2,13.8
15,97,734.0,4.5
15,98,709.4,0.0
15,114,309.4,0.0
15,115,309.4,0.0
15,115,nan,nan
16,0,2500.0,0.0
16,1,2475.0,0.0
16,2,2450.5,5.0
16,3,2427.5,14.7
16,4,2406.8,28.8
16,5,2389.4,46.8
16,34,1993.2,653.9
16,35,1975.6,671.7
16,36,1954.9,685.7
16,37,1931.8,695.2
16,38,1907.2,700.0
16,55,1482.2,700.0
16,56,1457.7,695.0
16,57,1434.7,685.3
16,58,1414.1,671.2
16,59,1396.7,653.2
16,88,1000.4,46.1
16,89,982.9,28.3
16,90,962.1,14.3
16,91,939.0,4.8
16,92,914.5,0.0
16,116,314.5,0.0
16,117,314.5,0.0
16,117,nan,nan
17,0,2500.0,0.0
17,1,2475.0,0.0
17,2,2450.5,5.0
17,3,2427.5,14.7
17,4,2406.8,28.8
17,5,2389.4,46.8
17,6,2375.9,67.8
17,31,2119.0,637.5
17,32,2104.4,657.8
17,33,2086.0,674.8
17,34,2064.7,687.8
17,35,2041.2,696.3
17,36,2016.5,700.0
17,66,1266.5,700.0
17,67,1242.0,695.0
17,68,1218.9,685.3
17,69,1198.3,671.2
17,70,1180.9,653.2
17,71,1167.4,632.2
17,96,910.4,62.5
17,97,895.9,42.2
17,98,877.5,25.2
17,99,856.2,12.2
17,100,832.7,3.7
17,101,807.9,0.0
17,121,307.9,0.0
17,122,307.9,0.0
17,122,nan,nan
18,0,2500.0,0.0
18,1,2475.0,0.0
18,2,2450.5,5.0
18,3,2427.5,14.7
18,4,2406.8,28.8
18,5,2389.4,46.8
18,6,2375.9,67.8
18,39,1985.8,794.7
18,40,1969.9,814.0
18,41,1950.4,829.7
18,42,1928.2,841.2
18,43,1904.2,848.0
18,44,1879.2,850.0
18,58,1529.2,850.0
18,59,1504.7,845.0
18,60,1481.7,835.3
18,61,1461.1,821.2
18,62,1443.7,803.2
18,63,1430.2,782.2
18,96,1040.1,55.3
18,97,1024.1,36.0
18,98,1004.6,20.3
18,99,982.5,8.8
18,100,958.4,2.0
18,101,933.5,0.0
18,126,308.5,0.0
18,127,308.5,0.0
18,127,nan,nan
19,0,2500.0,0.0
19,5,2379.0,-0.0
19,8,2310.2,-0.0
19,11,2244.2,-0.0
19,15,2160.7,-0.0
19,30,1859.8,-0.0
19,34,1774.4,-0.0
19,38,1683.9,-0.0
19,43,1563.7,-0.0
19,93,313.7,-0.0
19,94,300.0,0.0
19,94,nan,nan
20,0,2500.0,0.0
20,5,2379.0,-0.0
20,8,2310.2,-0.0
20,11,2244.2,-0.0
20,14,2181.1,-0.0
20,17,2120.9,-0.0
20,20,2063.5,-0.0
20,23,2009.0,-0.0
20,27,1940.7,-0.0
20,32,1862.6,-0.0
20,35,1819.5,-0.0
20,49,1626.5,-0.0
20,54,1551.3,-0.0
20,57,1502.4,-0.0
20,60,1450.6,-0.0
20,63,1396.0,-0.0
20,67,1318.7,-0.0
20,70,1257.3,-0.0
20,73,1193.2,-0.0
20,76,1126.1,-0.0
20,79,1056.2,-0.0
20,83,958.6,-0.0
20,109,308.6,-0.0
20,110,300.0,0.0
20,110,nan,nan


==> data/trajectories/gauntlet/alfa.csv <==
traj,time,x,y
0,0,0.0,0.0
0,87,2175.0,0.0
0,88,2175.0,0.0
0,88,nan,nan
1,0,0.0,0.0
1,1,25.0,0.0
1,2,49.5,5.0
1,3,72.5,14.7
1,5,113.8,42.9
1,6,136.8,52.7
1,7,161.3,57.6
1,74,1836.3,57.6
1,75,1860.8,52.7
1,76,1883.9,42.9
1,78,1925.1,14.7
1,79,1948.1,5.0
1,80,1972.6,0.0
1,89,2197.6,0.0
1,90,2197.6,0.0
1,90,nan,nan
2,0,0.0,0.0
2,1,25.0,0.0
2,2,49.5,5.0
2,3,72.5,14.7
2,12,261.6,136.6
2,13,284.9,145.7
2,14,309.6,150.0
2,65,1584.6,150.0
2,66,1609.1,145.0
2,67,1632.1,135.3
2,76,1821.2,13.4
2,77,1844.5,4.3
2,78,1869.1,0.0
2,91,2194.1,0.0
2,92,2194.1,0.0
2,92,nan,nan
3,0,0.0,0.0
3,1,25.0,0.0
3,2,49.5,5.0
3,3,72.5,14.7
3,24,520.9,287.8
3,25,544.4,296.3
3,26,569.1,300.0
3,46,1069.1,300.0
3,47,1093.6,295.0
3,48,1116.7,285.3
3,69,1565.0,12.2
3,70,1588.5,3.7
3,71,1613.3,-0.0
3,94,2188.3,-0.0
3,95,2188.3,-0.0
3,95,nan,nan
4,0,0.0,0.0
4,1,25.0,0.0
4,2,49.5,5.0
4,3,72.5,14.7
4,4,93.2,28.8
4,31,598.4,476.4
4,32,620.1,488.9
4,33,643.8,496.9
4,34,668.6,500.0
4,42,868.6,500.0
4,43,893.1,495.0
4,44,916.1,485.3
4,45,936.7,471.2
4,72,1442.0,23.6
4,73,1463.7,11.1
4,74,1487.4,3.1
4,75,1512.2,-0.0
4,102,2187.2,-0.0
4,103,2187.2,-0.0
4,103,nan,nan
5,0,0.0,0.0
5,1,25.0,0.0
5,2,49.5,5.0
5,3,72.5,14.7
5,4,93.2,28.8
5,5,110.6,46.8
5,34,506.8,653.9
5,35,524.4,671.7
5,36,545.1,685.7
5,37,568.2,695.2
5,38,592.8,700.0
5,55,1017.8,700.0
5,56,1042.3,695.0
5,57,1065.3,685.3
5,58,1085.9,671.2
5,59,1103.3,653.2
5,88,1499.6,46.1
5,89,1517.1,28.3
5,90,1537.9,14.3
5,91,1561.0,4.8
5,92,1585.5,0.0
5,116,2185.5,0.0
5,117,2185.5,0.0
5,117,nan,nan
6,0,0.0,0.0
6,1,25.0,0.0
6,2,49.5,5.0
6,3,72.5,14.7
6,4,93.2,28.8
6,5,110.6,46.8
6,6,124.1,67.8
6,35,407.2,735.2
6,36,421.3,755.9
6,37,439.2,773.3
6,38,460.3,786.7
6,39,483.6,795.8
6,40,508.2,800.0
6,68,1208.2,800.0
6,69,1232.8,795.0
6,70,1255.8,785.3
6,71,1276.4,771.2
6,72,1293.8,753.2
6,73,1307.3,732.2
6,102,1590.4,64.8
6,103,1604.5,44.1
6,104,1622.5,26.7
6,105,1643.5,13.3
6,106,1666.9,4.2
6,107,1691.5,0.0
6,127,2191.5,0.0
6,128,2191.5,0.0
6,128,nan,nan
7,0,0.0,0.0
7,1,25.0,0.0
7,2,49.5,-5.0
7,3,72.5,-14.7
7,5,113.8,-42.9
7,6,136.8,-52.7
7,7,161.3,-57.6
7,74,1836.3,-57.6
7,75,1860.8,-52.7
7,76,1883.9,-42.9
7,78,1925.1,-14.7
7,79,1948.1,-5.0
7,80,1972.6,-0.0
7,89,2197.6,-0.0
7,90,2197.6,-0.0
7,90,nan,nan
8,0,0.0,0.0
8,1,25.0,0.0
8,2,49.5,-5.0
8,3,72.5,-14.7
8,12,261.6,-136.6
8,13,284.9,-145.7
8,14,309.6,-150.0
8,65,1584.6,-150.0
8,66,1609.1,-145.0
8,67,1632.1,-135.3
8,76,1821.2,-13.4
8,77,1844.5,-4.3
8,78,1869.1,-0.0
8,91,2194.1,-0.0
8,92,2194.1,-0.0
8,92,nan,nan
9,0,0.0,0.0
9,1,25.0,0.0
9,2,49.5,-5.0
9,3,72.5,-14.7
9,24,520.9,-287.8
9,25,544.4,-296.3
9,26,569.1,-300.0
9,46,1069.1,-300.0
9,47,1093.6,-295.0
9,48,1116.7,-285.3
9,69,1565.0,-12.2
9,70,1588.5,-3.7
9,71,1613.3,0.0
9,94,2188.3,0.0
9,95,2188.3,0.0
9,95,nan,nan
10,0,0.0,0.0
10,1,25.0,0.0
10,2,49.5,-5.0
10,3,72.5,-14.7
10,4,93.2,-28.8
10,31,598.4,-476.4
10,32,620.1,-488.9
10,33,643.8,-496.9
10,34,668.6,-500.0
10,42,868.6,-500.0
10,43,893.1,-495.0
10,44,916.1,-485.3
10,45,936.7,-471.2
10,72,1442.0,-23.6
10,73,1463.7,-11.1
10,74,1487.4,-3.1
10,75,1512.2,0.0
10,102,2187.2,0.0
10,103,2187.2,0.0
10,103,nan,nan
11,0,0.0,0.0
11,1,25.0,0.0
11,2,49.5,-5.0
11,3,72.5,-14.7
11,4,93.2,-28.8
11,5,110.6,-46.8
11,34,506.8,-653.9
11,35,524.4,-671.7
11,36,545.1,-685.7
11,37,568.2,-695.2
11,38,592.8,-700.0
11,55,1017.8,-700.0
11,56,1042.3,-695.0
11,57,1065.3,-685.3
11,58,1085.9,-671.2
11,59,1103.3,-653.2
11,88,1499.6,-46.1
11,89,1517.1,-28.3
11,90,1537.9,-14.3
11,91,1561.0,-4.8
11,92,1585.5,-0.0
11,116,2185.5,-0.0
11,117,2185.5,-0.0
11,117,nan,nan
12,0,0.0,0.0
12,1,25.0,0.0
12,2,49.5,-5.0
12,3,72.5,-14.7
12,4,93.2,-28.8
12,5,110.6,-46.8
12,6,124.1,-67.8
12,35,407.2,-735.2
12,36,421.3,-755.9
12,37,439.2,-773.3
12,38,460.3,-786.7
12,39,483.6,-795.8
12,40,508.2,-800.0
12,68,1208.2,-800.0
12,69,1232.8,-795.0
12,70,1255.8,-785.3
12,71,1276.4,-771.2
12,72,1293.8,-753.2
12,73,1307.3,-732.2
12,102,1590.4,-64.8
12,103,1604.5,-44.1
12,104,1622.5,-26.7
12,105,1643.5,-13.3
12,106,1666.9,-4.2
12,107,1691.5,-0.0
12,127,2191.5,-0.0
12,128,2191.5,-0.0
12,128,nan,nan
13,0,0.0,0.0
13,5,121.0,0.0
13,8,189.8,0.0
13,11,255.8,0.0
13,15,339.3,0.0
13,30,640.2,0.0
13,34,725.6,0.0
13,38,816.1,0.0
13,43,936.3,0.0
13,92,2161.3,0.0
13,93,2175.0,0.0
13,93,nan,nan
14,0,0.0,0.0
14,5,121.0,0.0
14,8,189.8,0.0
14,11,255.8,0.0
14,14,318.9,0.0
14,17,379.1,0.0
14,20,436.5,0.0
14,23,491.0,0.0
14,27,559.3,0.0
14,32,637.4,0.0
14,35,680.5,0.0
14,49,873.5,0.0
14,54,948.7,0.0
14,57,997.6,0.0
14,60,1049.4,0.0
14,63,1104.0,0.0
14,67,1181.3,0.0
14,70,1242.7,0.0
14,73,1306.8,0.0
14,76,1373.9,0.0
14,79,1443.8,0.0
14,83,1541.4,0.0
14,108,2166.4,0.0
14,109,2175.0,0.0
14,109,nan,nan
15,0,0.0,0.0
15,4,97.5,0.0
15,8,189.8,0.0
15,12,277.1,0.0
15,16,359.4,0.0
15,20,436.5,0.0
15,25,525.8,0.0
15,29,591.5,0.0
15,33,652.1,0.0
15,36,694.3,0.0
15,39,733.5,0.0
15,42,770.0,0.0
15,45,803.5,0.0
15,72,1074.4,0.0
15,77,1129.6,0.0
15,81,1179.4,0.0
15,84,1220.2,0.0
15,88,1278.9,0.0
15,92,1342.7,0.0
15,96,1411.6,0.0
15,101,1504.9,0.0
15,105,1585.2,0.0
15,109,1670.6,0.0
15,112,1738.0,0.0
15,115,1808.3,0.0
15,118,1881.4,0.0
15,129,2156.3,0.0
15,130,2175.0,0.0
15,130,nan,nan
16,0,0.0,0.0
16,5,121.0,0.0
16,10,234.1,0.0
16,13,298.2,0.0
16,16,359.4,0.0
16,21,455.0,0.0
16,26,542.7,0.0
16,31,622.4,0.0
16,36,694.3,0.0
16,39,733.5,0.0
16,42,770.0,0.0
16,46,814.1,0.0
16,49,843.8,0.0
16,52,870.7,0.0
16,56,902.2,0.0
16,59,922.4,0.0
16,95,1147.4,0.0
16,100,1182.5,0.0
16,104,1216.3,0.0
16,109,1265.8,0.0
16,113,1311.0,0.0
16,118,1374.7,0.0
16,123,1446.4,0.0
16,128,1525.9,0.0
16,132,1595.3,0.0
16,137,1689.2,0.0
16,142,1791.0,0.0
16,147,1900.7,0.0
16,152,2018.4,0.0
16,158,2167.7,0.0
16,159,2175.0,0.0
16,159,nan,nan


==> data/trajectories/gauntlet/bravo.csv <==
traj,time,x,y
0,0,1000.0,-1000.0
0,88,1000.0,1200.0
0,89,1000.0,1200.0
0,89,nan,nan
1,0,1000.0,-1000.0
1,1,1000.0,-975.0
1,2,995.0,-950.5
1,3,985.3,-927.5
1,12,863.4,-738.4
1,13,854.3,-715.1
1,14,850.0,-690.4
1,65,850.0,584.6
1,66,855.0,609.1
1,67,864.7,632.1
1,76,986.6,821.2
1,77,995.7,844.5
1,78,1000.0,869.1
1,91,1000.0,1194.1
1,92,1000.0,1194.1
1,92,nan,nan
2,0,1000.0,-1000.0
2,1,1000.0,-975.0
2,2,995.0,-950.5
2,3,985.3,-927.5
2,24,712.2,-479.1
2,25,703.7,-455.6
2,26,700.0,-430.9
2,46,700.0,69.1
2,47,705.0,93.6
2,48,714.7,116.7
2,69,987.8,565.0
2,70,996.3,588.5
2,71,1000.0,613.3
2,94,1000.0,1188.3
2,95,1000.0,1188.3
2,95,nan,nan
3,0,1000.0,-1000.0
3,1,1000.0,-975.0
3,2,995.0,-950.5
3,3,985.3,-927.5
3,4,971.2,-906.8
3,31,523.6,-401.6
3,32,511.1,-379.9
3,33,503.1,-356.2
3,34,500.0,-331.4
3,42,500.0,-131.4
3,43,505.0,-106.9
3,44,514.7,-83.9
3,45,528.8,-63.3
3,72,976.4,442.0
3,73,988.9,463.7
3,74,996.9,487.4
3,75,1000.0,512.2
3,102,1000.0,1187.2
3,103,1000.0,1187.2
3,103,nan,nan
4,0,1000.0,-1000.0
4,1,1000.0,-975.0
4,2,995.0,-950.5
4,3,985.3,-927.5
4,4,971.2,-906.8
4,5,953.2,-889.4
4,34,346.1,-493.2
4,35,328.3,-475.6
4,36,314.3,-454.9
4,37,304.8,-431.8
4,38,300.0,-407.2
4,55,300.0,17.8
4,56,305.0,42.3
4,57,314.7,65.3
4,58,328.8,85.9
4,59,346.8,103.3
4,88,953.9,499.6
4,89,971.7,517.1
4,90,985.7,537.9
4,91,995.2,561.0
4,92,1000.0,585.5
4,116,1000.0,1185.5
4,117,1000.0,1185.5
4,117,nan,nan
5,0,1000.0,-1000.0
5,1,1000.0,-975.0
5,2,1005.0,-950.5
5,3,1014.7,-927.5
5,12,1136.6,-738.4
5,13,1145.7,-715.1
5,14,1150.0,-690.4
5,65,1150.0,584.6
5,66,1145.0,609.1
5,67,1135.3,632.1
5,76,1013.4,821.2
5,77,1004.3,844.5
5,78,1000.0,869.1
5,91,1000.0,1194.1
5,92,1000.0,1194.1
5,92,nan,nan
6,0,1000.0,-1000.0
6,1,1000.0,-975.0
6,2,1005.0,-950.5
6,3,1014.7,-927.5
6,24,1287.8,-479.1
6,25,1296.3,-455.6
6,26,1300.0,-430.9
6,46,1300.0,69.1
6,47,1295.0,93.6
6,48,1285.3,116.7
6,69,1012.2,565.0
6,70,1003.7,588.5
6,71,1000.0,613.3
6,94,1000.0,1188.3
6,95,1000.0,1188.3
6,95,nan,nan
7,0,1000.0,-1000.0
7,1,1000.0,-975.0
7,2,1005.0,-950.5
7,3,1014.7,-927.5
7,4,1028.8,-906.8
7,31,1476.4,-401.6
7,32,1488.9,-379.9
7,33,1496.9,-356.2
7,34,1500.0,-331.4
7,42,1500.0,-131.4
7,43,1495.0,-106.9
7,44,1485.3,-83.9
7,45,1471.2,-63.3
7,72,1023.6,442.0
7,73,1011.1,463.7
7,74,1003.1,487.4
7,75,1000.0,512.2
7,102,1000.0,1187.2
7,103,1000.0,1187.2
7,103,nan,nan
8,0,1000.0,-1000.0
8,1,1000.0,-975.0
8,2,1005.0,-950.5
8,3,1014.7,-927.5
8,4,1028.8,-906.8
8,5,1046.8,-889.4
8,34,1653.9,-493.2
8,35,1671.7,-475.6
8,36,1685.7,-454.9
8,37,1695.2,-431.8
8,38,1700.0,-407.2
8,55,1700.0,17.8
8,56,1695.0,42.3
8,57,1685.3,65.3
8,58,1671.2,85.9
8,59,1653.2,103.3
8,88,1046.1,499.6
8,89,1028.3,517.1
8,90,1014.3,537.9
8,91,1004.8,561.0
8,92,1000.0,585.5
8,116,1000.0,1185.5
8,117,1000.0,1185.5
8,117,nan,nan
9,0,1000.0,-1000.0
9,5,1000.0,-879.0
9,8,1000.0,-810.2
9,11,1000.0,-744.2
9,15,1000.0,-660.7
9,30,1000.0,-359.8
9,34,1000.0,-274.4
9,38,1000.0,-183.9
9,43,1000.0,-63.7
9,93,1000.0,1186.3
9,94,1000.0,1200.0
9,94,nan,nan
10,0,1000.0,-1000.0
10,5,1000.0,-879.0
10,8,1000.0,-810.2
10,11,1000.0,-744.2
10,14,1000.0,-681.1
10,17,1000.0,-620.9
10,20,1000.0,-563.5
10,23,1000.0,-509.0
10,27,1000.0,-440.7
10,32,1000.0,-362.6
10,35,1000.0,-319.5
10,49,1000.0,-126.5
10,54,1000.0,-51.3
10,57,1000.0,-2.4
10,60,1000.0,49.4
10,63,1000.0,104.0
10,67,1000.0,181.3
10,70,1000.0,242.7
10,73,1000.0,306.8
10,76,1000.0,373.9
10,79,1000.0,443.8
10,83,1000.0,541.4
10,109,1000.0,1191.4
10,110,1000.0,1200.0
10,110,nan,nan
11,0,1000.0,-1000.0
11,4,1000.0,-902.5
11,8,1000.0,-810.2
11,13,1000.0,-701.8
11,17,1000.0,-620.9
11,21,1000.0,-545.0
11,25,1000.0,-474.2
11,29,1000.0,-408.5
11,33,1000.0,-347.9
11,36,1000.0,-305.7
11,39,1000.0,-266.5
11,42,1000.0,-230.0
11,45,1000.0,-196.5
11,72,1000.0,74.4
11,77,1000.0,129.6
11,81,1000.0,179.4
11,85,1000.0,234.4
11,89,1000.0,294.4
11,93,1000.0,359.5
11,97,1000.0,429.6
11,101,1000.0,504.9
11,105,1000.0,585.2
11,109,1000.0,670.6
11,112,1000.0,738.0
11,116,1000.0,832.3
11,130,1000.0,1181.3
11,131,1000.0,1200.0
11,131,nan,nan
12,0,1000.0,-1000.0
12,5,1000.0,-879.0
12,10,1000.0,-765.9
12,13,1000.0,-701.8
12,16,1000.0,-640.6
12,21,1000.0,-545.0
12,26,1000.0,-457.3
12,31,1000.0,-377.6
12,36,1000.0,-305.7
12,39,1000.0,-266.5
12,42,1000.0,-230.0
12,46,1000.0,-185.9
12,49,1000.0,-156.2
12,52,1000.0,-129.3
12,56,1000.0,-97.8
12,59,1000.0,-77.6
12,96,1000.0,153.8
12,101,1000.0,190.5
12,105,1000.0,225.6
12,110,1000.0,276.6
12,114,1000.0,323.1
12,119,1000.0,388.4
12,124,1000.0,461.6
12,129,1000.0,542.8
12,133,1000.0,613.5
12,138,1000.0,708.9
12,143,1000.0,812.3
12,148,1000.0,923.6
12,152,1000.0,1018.4
12,159,1000.0,1192.7
12,160,1000.0,1200.0
12,160,nan,nan


==> data/trajectories/gauntlet/charlie.csv <==
traj,time,x,y
0,0,-500.0,0.0
0,82,2575.0,0.0
0,83,2575.0,0.0
0,83,nan,nan
1,0,-500.0,0.0
1,1,-462.5,0.0
1,2,-426.7,11.1
1,9,-210.0,159.3
1,10,-174.2,170.4
1,65,1888.3,170.4
1,66,1924.1,159.3
1,73,2140.8,11.1
1,74,2176.6,0.0
1,85,2589.1,0.0
1,86,2589.1,0.0
1,86,nan,nan
2,0,-500.0,0.0
2,1,-462.5,0.0
2,2,-426.7,11.1
2,14,-40.0,241.2
2,15,-3.5,250.0
2,58,1609.0,250.0
2,59,1644.8,238.9
2,71,2031.5,8.8
2,72,2068.0,0.0
2,86,2593.0,0.0
2,87,2593.0,0.0
2,87,nan,nan
3,0,-500.0,0.0
3,1,-462.5,0.0
3,2,-426.7,11.1
3,16,17.9,290.3
3,17,54.1,300.0
3,56,1516.6,300.0
3,57,1552.5,288.9
3,71,1997.0,9.7
3,72,2033.3,-0.0
3,87,2595.8,-0.0
3,88,2595.8,-0.0
3,88,nan,nan
4,0,-500.0,0.0
4,1,-462.5,0.0
4,2,-426.7,11.1
4,27,378.6,491.2
4,28,415.0,500.0
4,38,790.0,500.0
4,39,825.8,488.9
4,64,1631.1,8.8
4,65,1667.5,-0.0
4,90,2605.0,-0.0
4,91,2605.0,-0.0
4,91,nan,nan
5,0,-500.0,0.0
5,1,-462.5,0.0
5,2,-426.7,11.1
5,3,-395.7,32.3
5,4,-372.4,61.6
5,17,-195.8,516.0
5,18,-172.5,545.4
5,19,-141.5,566.5
5,20,-105.7,577.6
5,70,1769.3,577.6
5,71,1805.1,566.5
5,72,1836.1,545.4
5,73,1859.4,516.0
5,86,2036.1,61.6
5,87,2059.4,32.3
5,88,2090.3,11.1
5,89,2126.1,0.0
5,101,2576.1,-0.0
5,102,2576.1,-0.0
5,102,nan,nan
6,0,-500.0,0.0
6,1,-462.5,0.0
6,2,-426.7,11.1
6,3,-395.7,32.3
6,23,122.9,574.1
6,24,155.7,592.3
6,25,192.3,600.0
6,53,1242.3,600.0
6,54,1278.2,588.9
6,55,1309.1,567.7
6,75,1827.7,25.9
6,76,1860.5,7.7
6,77,1897.2,-0.0
6,96,2609.7,-0.0
6,97,2609.7,-0.0
6,97,nan,nan
7,0,-500.0,0.0
7,1,-462.5,0.0
7,2,-426.7,11.1
7,3,-395.7,32.3
7,4,-372.4,61.6
7,20,-155.0,620.9
7,21,-131.7,650.2
7,22,-100.7,671.4
7,23,-64.9,682.5
7,69,1660.1,682.5
7,70,1695.9,671.4
7,71,1726.9,650.2
7,72,1750.2,620.9
7,88,1967.6,61.6
7,89,1990.9,32.3
7,90,2021.8,11.1
7,91,2057.7,0.0
7,105,2582.7,-0.0
7,106,2582.7,-0.0
7,106,nan,nan
8,0,-500.0,0.0
8,1,-462.5,0.0
8,2,-426.7,11.1
8,3,-395.7,32.3
8,29,333.2,679.8
8,30,367.4,695.3
8,31,404.6,700.0
8,42,817.1,700.0
8,43,852.9,688.9
8,44,883.8,667.7
8,70,1612.8,20.2
8,71,1646.9,4.7
8,72,1684.1,-0.0
8,96,2584.1,-0.0
8,97,2584.1,-0.0
8,97,nan,nan
9,0,-500.0,0.0
9,1,-462.5,0.0
9,2,-426.7,11.1
9,3,-395.7,32.3
9,4,-372.4,61.6
9,23,17.1,658.3
9,24,45.9,682.2
9,25,80.6,696.5
9,26,117.9,700.0
9,60,1392.9,700.0
9,61,1428.7,688.9
9,62,1459.7,667.7
9,63,1483.0,638.4
9,82,1872.5,41.7
9,83,1901.3,17.8
9,84,1936.0,3.5
9,85,1973.3,0.0
9,102,2610.8,0.0
9,103,2610.8,0.0
9,103,nan,nan
10,0,-500.0,0.0
10,1,-462.5,0.0
10,2,-426.7,11.1
10,3,-395.7,32.3
10,4,-372.4,61.6
10,21,-111.1,643.1
10,22,-86.3,671.2
10,23,-54.3,690.8
10,24,-17.9,700.0
10,69,1669.6,700.0
10,70,1705.4,688.9
10,71,1736.4,667.7
10,72,1759.7,638.4
10,89,2021.0,56.9
10,90,2045.8,28.8
10,91,2077.8,9.2
10,92,2114.2,-0.0
10,105,2601.7,-0.0
10,106,2601.7,-0.0
10,106,nan,nan
11,0,-500.0,0.0
11,1,-462.5,0.0
11,2,-426.7,-11.1
11,9,-210.0,-159.3
11,10,-174.2,-170.4
11,65,1888.3,-170.4
11,66,1924.1,-159.3
11,73,2140.8,-11.1
11,74,2176.6,-0.0
11,85,2589.1,-0.0
11,86,2589.1,-0.0
11,86,nan,nan
12,0,-500.0,0.0
12,1,-462.5,0.0
12,2,-426.7,-11.1
12,14,-40.0,-241.2
12,15,-3.5,-250.0
12,58,1609.0,-250.0
12,59,1644.8,-238.9
12,71,2031.5,-8.8
12,72,2068.0,-0.0
12,86,2593.0,-0.0
12,87,2593.0,-0.0
12,87,nan,nan
13,0,-500.0,0.0
13,1,-462.5,0.0
13,2,-426.7,-11.1
13,16,17.9,-290.3
13,17,54.1,-300.0
13,56,1516.6,-300.0
13,57,1552.5,-288.9
13,71,1997.0,-9.7
13,72,2033.3,0.0
13,87,2595.8,0.0
13,88,2595.8,0.0
13,88,nan,nan
14,0,-500.0,0.0
14,1,-462.5,0.0
14,2,-426.7,-11.1
14,27,378.6,-491.2
14,28,415.0,-500.0
14,38,790.0,-500.0
14,39,825.8,-488.9
14,64,1631.1,-8.8
14,65,1667.5,0.0
14,90,2605.0,0.0
14,91,2605.0,0.0
14,91,nan,nan
15,0,-500.0,0.0
15,1,-462.5,0.0
15,2,-426.7,-11.1
15,3,-395.7,-32.3
15,4,-372.4,-61.6
15,17,-195.8,-516.0
15,18,-172.5,-545.4
15,19,-141.5,-566.5
15,20,-105.7,-577.6
15,70,1769.3,-577.6
15,71,1805.1,-566.5
15,72,1836.1,-545.4
15,73,1859.4,-516.0
15,86,2036.1,-61.6
15,87,2059.4,-32.3
15,88,2090.3,-11.1
15,89,2126.1,-0.0
15,101,2576.1,0.0
15,102,2576.1,0.0
15,102,nan,nan
16,0,-500.0,0.0
16,1,-462.5,0.0
16,2,-426.7,-11.1
16,3,-395.7,-32.3
16,23,122.9,-574.1
16,24,155.7,-592.3
16,25,192.3,-600.0
16,53,1242.3,-600.0
16,54,1278.2,-588.9
16,55,1309.1,-567.7
16,75,1827.7,-25.9
16,76,1860.5,-7.7
16,77,1897.2,0.0
16,96,2609.7,0.0
16,97,2609.7,0.0
16,97,nan,nan
17,0,-500.0,0.0
17,1,-462.5,0.0
17,2,-426.7,-11.1
17,3,-395.7,-32.3
17,4,-372.4,-61.6
17,20,-155.0,-620.9
17,21,-131.7,-650.2
17,22,-100.7,-671.4
17,23,-64.9,-682.5
17,69,1660.1,-682.5
17,70,1695.9,-671.4
17,71,1726.9,-650.2
17,72,1750.2,-620.9
17,88,1967.6,-61.6
17,89,1990.9,-32.3
17,90,2021.8,-11.1
17,91,2057.7,-0.0
17,105,2582.7,0.0
17,106,2582.7,0.0
17,106,nan,nan
18,0,-500.0,0.0
18,1,-462.5,0.0
18,2,-426.7,-11.1
18,3,-395.7,-32.3
18,29,333.2,-679.8
18,30,367.4,-695.3
18,31,404.6,-700.0
18,42,817.1,-700.0
18,43,852.9,-688.9
18,44,883.8,-667.7
18,70,1612.8,-20.2
18,71,1646.9,-4.7
18,72,1684.1,0.0
18,96,2584.1,0.0
18,97,2584.1,0.0
18,97,nan,nan
19,0,-500.0,0.0
19,1,-462.5,0.0
19,2,-426.7,-11.1
19,3,-395.7,-32.3
19,4,-372.4,-61.6
19,23,17.1,-658.3
19,24,45.9,-682.2
19,25,80.6,-696.5
19,26,117.9,-700.0
19,60,1392.9,-700.0
19,61,1428.7,-688.9
19,62,1459.7,-667.7
19,63,1483.0,-638.4
19,82,1872.5,-41.7
19,83,1901.3,-17.8
19,84,1936.0,-3.5
19,85,1973.3,-0.0
19,102,2610.8,-0.0
19,103,2610.8,-0.0
19,103,nan,nan
20,0,-500.0,0.0
20,1,-462.5,0.0
20,2,-426.7,-11.1
20,3,-395.7,-32.3
20,4,-372.4,-61.6
20,21,-111.1,-643.1
20,22,-86.3,-671.2
20,23,-54.3,-690.8
20,24,-17.9,-700.0
20,69,1669.6,-700.0
20,70,1705.4,-688.9
20,71,1736.4,-667.7
20,72,1759.7,-638.4
20,89,2021.0,-56.9
20,90,2045.8,-28.8
20,91,2077.8,-9.2
20,92,2114.2,0.0
20,105,2601.7,0.0
20,106,2601.7,0.0
20,106,nan,nan
21,0,-500.0,0.0
21,1,-465.5,0.0
21,13,-105.3,0.0
21,14,-73.6,0.0
21,84,2550.6,0.0
21,85,2575.0,0.0
21,85,nan,nan
22,0,-500.0,0.0
22,1,-465.5,0.0
22,2,-437.0,0.0
22,3,-414.4,0.0
22,15,-166.8,0.0
22,16,-142.0,0.0
22,17,-111.3,0.0
22,88,2550.0,0.0
22,89,2575.0,0.0
22,89,nan,nan
23,0,-500.0,0.0
23,1,-465.5,0.0
23,2,-437.0,0.0
23,3,-414.5,0.0
23,4,-397.8,0.0
23,28,-37.6,0.0
23,29,-18.1,0.0
23,30,7.4,0.0
23,31,38.9,0.0
23,32,75.6,0.0
23,98,2550.6,0.0
23,99,2575.0,0.0
23,99,nan,nan
24,0,-500.0,0.0
24,1,-465.5,0.0
24,2,-437.0,0.0
24,3,-414.5,0.0
24,4,-398.0,0.0
24,5,-387.2,0.0
24,41,-49.4,0.0
24,42,-35.1,0.0
24,43,-14.9,0.0
24,44,11.4,0.0
24,45,43.6,0.0
24,46,80.7,0.0
24,112,2555.7,0.0
24,113,2575.0,0.0
24,113,nan,nan


==> data/trajectories/gauntlet/delta.csv <==
traj,time,x,y
0,0,1400.0,-1400.0
0,88,1400.0,800.0
0,89,1400.0,800.0
0,89,nan,nan
1,0,1400.0,-1400.0
1,1,1400.0,-1375.0
1,2,1395.0,-1350.5
1,3,1385.3,-1327.5
1,12,1263.4,-1138.4
1,13,1254.3,-1115.1
1,14,1250.0,-1090.4
1,65,1250.0,184.6
1,66,1255.0,209.1
1,67,1264.7,232.1
1,76,1386.6,421.2
1,77,1395.7,444.5
1,78,1400.0,469.1
1,91,1400.0,794.1
1,92,1400.0,794.1
1,92,nan,nan
2,0,1400.0,-1400.0
2,1,1400.0,-1375.0
2,2,1395.0,-1350.5
2,3,1385.3,-1327.5
2,16,1212.8,-1052.0
2,17,1204.0,-1028.6
2,18,1200.0,-1004.0
2,59,1200.0,21.0
2,60,1205.0,45.5
2,61,1214.7,68.6
2,74,1387.2,344.0
2,75,1396.0,367.4
2,76,1400.0,392.1
2,92,1400.0,792.1
2,93,1400.0,792.1
2,93,nan,nan
3,0,1400.0,-1400.0
3,1,1400.0,-1375.0
3,2,1395.0,-1350.5
3,3,1385.3,-1327.5
3,24,1112.2,-879.1
3,25,1103.7,-855.6
3,26,1100.0,-830.9
3,46,1100.0,-330.9
3,47,1105.0,-306.4
3,48,1114.7,-283.3
3,69,1387.8,165.0
3,70,1396.3,188.5
3,71,1400.0,213.3
3,94,1400.0,788.3
3,95,1400.0,788.3
3,95,nan,nan
4,0,1400.0,-1400.0
4,1,1400.0,-1375.0
4,2,1395.0,-1350.5
4,3,1385.3,-1327.5
4,4,1371.2,-1306.8
4,28,973.6,-857.5
4,29,961.1,-835.8
4,30,953.1,-812.1
4,31,950.0,-787.3
4,46,950.0,-412.3
4,47,955.0,-387.8
4,48,964.7,-364.8
4,49,978.8,-344.2
4,73,1376.4,105.2
4,74,1388.9,126.8
4,75,1396.9,150.5
4,76,1400.0,175.3
4,100,1400.0,775.3
4,101,1400.0,775.3
4,101,nan,nan
5,0,1400.0,-1400.0
5,1,1400.0,-1375.0
5,2,1395.0,-1350.5
5,3,1385.3,-1327.5
5,4,1371.2,-1306.8
5,31,923.6,-801.6
5,32,911.1,-779.9
5,33,903.1,-756.2
5,34,900.0,-731.4
5,42,900.0,-531.4
5,43,905.0,-506.9
5,44,914.7,-483.9
5,45,928.8,-463.3
5,72,1376.4,42.0
5,73,1388.9,63.7
5,74,1396.9,87.4
5,75,1400.0,112.2
5,102,1400.0,787.2
5,103,1400.0,787.2
5,103,nan,nan
6,0,1400.0,-1400.0
6,1,1400.0,-1375.0
6,2,1395.0,-1350.5
6,3,1385.3,-1327.5
6,4,1371.2,-1306.8
6,5,1353.2,-1289.4
6,34,746.1,-893.2
6,35,728.3,-875.6
6,36,714.3,-854.9
6,37,704.8,-831.8
6,38,700.0,-807.2
6,55,700.0,-382.2
6,56,705.0,-357.7
6,57,714.7,-334.7
6,58,728.8,-314.1
6,59,746.8,-296.7
6,88,1353.9,99.6
6,89,1371.7,117.1
6,90,1385.7,137.9
6,91,1395.2,161.0
6,92,1400.0,185.5
6,116,1400.0,785.5
6,117,1400.0,785.5
6,117,nan,nan
7,0,1400.0,-1400.0
7,1,1400.0,-1375.0
7,2,1395.0,-1350.5
7,3,1385.3,-1327.5
7,4,1371.2,-1306.8
7,5,1353.2,-1289.4
7,6,1332.2,-1275.9
7,39,605.3,-885.8
7,40,586.0,-869.9
7,41,570.3,-850.4
7,42,558.8,-828.2
7,43,552.0,-804.2
7,44,550.0,-779.2
7,58,550.0,-429.2
7,59,555.0,-404.7
7,60,564.7,-381.7
7,61,578.8,-361.1
7,62,596.8,-343.7
7,63,617.8,-330.2
7,96,1344.7,59.9
7,97,1364.0,75.9
7,98,1379.7,95.4
7,99,1391.2,117.5
7,100,1398.0,141.6
7,101,1400.0,166.5
7,126,1400.0,791.5
7,127,1400.0,791.5
7,127,nan,nan
8,0,1400.0,-1400.0
8,1,1400.0,-1375.0
8,2,1405.0,-1350.5
8,3,1414.7,-1327.5
8,12,1536.6,-1138.4
8,13,1545.7,-1115.1
8,14,1550.0,-1090.4
8,65,1550.0,184.6
8,66,1545.0,209.1
8,67,1535.3,232.1
8,76,1413.4,421.2
8,77,1404.3,444.5
8,78,1400.0,469.1
8,91,1400.0,794.1
8,92,1400.0,794.1
8,92,nan,nan
9,0,1400.0,-1400.0
9,1,1400.0,-1375.0
9,2,1405.0,-1350.5
9,3,1414.7,-1327.5
9,16,1587.2,-1052.0
9,17,1596.0,-1028.6
9,18,1600.0,-1004.0
9,59,1600.0,21.0
9,60,1595.0,45.5
9,61,1585.3,68.6
9,74,1412.8,344.0
9,75,1404.0,367.4
9,76,1400.0,392.1
9,92,1400.0,792.1
9,93,1400.0,792.1
9,93,nan,nan
10,0,1400.0,-1400.0
10,1,1400.0,-1375.0
10,2,1405.0,-1350.5
10,3,1414.7,-1327.5
10,24,1687.8,-879.1
10,25,1696.3,-855.6
10,26,1700.0,-830.9
10,46,1700.0,-330.9
10,47,1695.0,-306.4
10,48,1685.3,-283.3
10,69,1412.2,165.0
10,70,1403.7,188.5
10,71,1400.0,213.3
10,94,1400.0,788.3
10,95,1400.0,788.3
10,95,nan,nan
11,0,1400.0,-1400.0
11,1,1400.0,-1375.0
11,2,1405.0,-1350.5
11,3,1414.7,-1327.5
11,4,1428.8,-1306.8
11,28,1826.4,-857.5
11,29,1838.9,-835.8
11,30,1846.9,-812.1
11,31,1850.0,-787.3
11,46,1850.0,-412.3
11,47,1845.0,-387.8
11,48,1835.3,-364.8
11,49,1821.2,-344.2
11,73,1423.6,105.2
11,74,1411.1,126.8
11,75,1403.1,150.5
11,76,1400.0,175.3
11,100,1400.0,775.3
11,101,1400.0,775.3
11,101,nan,nan
12,0,1400.0,-1400.0
12,1,1400.0,-1375.0
12,2,1405.0,-1350.5
12,3,1414.7,-1327.5
12,4,1428.8,-1306.8
12,31,1876.4,-801.6
12,32,1888.9,-779.9
12,33,1896.9,-756.2
12,34,1900.0,-731.4
12,42,1900.0,-531.4
12,43,1895.0,-506.9
12,44,1885.3,-483.9
12,45,1871.2,-463.3
12,72,1423.6,42.0
12,73,1411.1,63.7
12,74,1403.1,87.4
12,75,1400.0,112.2
12,102,1400.0,787.2
12,103,1400.0,787.2
12,103,nan,nan
13,0,1400.0,-1400.0
13,1,1400.0,-1375.0
13,2,1405.0,-1350.5
13,3,1414.7,-1327.5
13,4,1428.8,-1306.8
13,5,1446.8,-1289.4
13,34,2053.9,-893.2
13,35,2071.7,-875.6
13,36,2085.7,-854.9
13,37,2095.2,-831.8
13,38,2100.0,-807.2
13,55,2100.0,-382.2
13,56,2095.0,-357.7
13,57,2085.3,-334.7
13,58,2071.2,-314.1
13,59,2053.2,-296.7
13,88,1446.1,99.6
13,89,1428.3,117.1
13,90,1414.3,137.9
13,91,1404.8,161.0
13,92,1400.0,185.5
13,116,1400.0,785.5
13,117,1400.0,785.5
13,117,nan,nan
14,0,1400.0,-1400.0
14,1,1400.0,-1375.0
14,2,1405.0,-1350.5
14,3,1414.7,-1327.5
14,4,1428.8,-1306.8
14,5,1446.8,-1289.4
14,6,1467.8,-1275.9
14,39,2194.7,-885.8
14,40,2214.0,-869.9
14,41,2229.7,-850.4
14,42,2241.2,-828.2
14,43,2248.0,-804.2
14,44,2250.0,-779.2
14,58,2250.0,-429.2
14,59,2245.0,-404.7
14,60,2235.3,-381.7
14,61,2221.2,-361.1
14,62,2203.2,-343.7
14,63,2182.2,-330.2
14,96,1455.3,59.9
14,97,1436.0,75.9
14,98,1420.3,95.4
14,99,1408.8,117.5
14,100,1402.0,141.6
14,101,1400.0,166.5
14,126,1400.0,791.5
14,127,1400.0,791.5
14,127,nan,nan
15,0,1400.0,-1400.0
15,5,1400.0,-1279.0
15,8,1400.0,-1210.2
15,11,1400.0,-1144.2
15,15,1400.0,-1060.7
15,30,1400.0,-759.8
15,34,1400.0,-674.4
15,38,1400.0,-583.9
15,43,1400.0,-463.7
15,93,1400.0,786.3
15,94,1400.0,800.0
15,94,nan,nan
16,0,1400.0,-1400.0
16,5,1400.0,-1279.0
16,8,1400.0,-1210.2
16,11,1400.0,-1144.2
16,14,1400.0,-1081.1
16,17,1400.0,-1020.9
16,20,1400.0,-963.5
16,23,1400.0,-909.0
16,27,1400.0,-840.7
16,32,1400.0,-762.6
16,35,1400.0,-719.5
16,49,1400.0,-526.5
16,54,1400.0,-451.3
16,57,1400.0,-402.4
16,60,1400.0,-350.6
16,63,1400.0,-296.0
16,67,1400.0,-218.7
16,70,1400.0,-157.3
16,73,1400.0,-93.2
16,76,1400.0,-26.1
16,79,1400.0,43.8
16,83,1400.0,141.4
16,109,1400.0,791.4
16,110,1400.0,800.0
16,110,nan,nan
17,0,1400.0,-1400.0
17,4,1400.0,-1302.5
17,8,1400.0,-1210.2
17,13,1400.0,-1101.8
17,17,1400.0,-1020.9
17,21,1400.0,-945.0
17,25,1400.0,-874.2
17,29,1400.0,-808.5
17,33,1400.0,-747.9
17,36,1400.0,-705.7
17,39,1400.0,-666.5
17,42,1400.0,-630.0
17,45,1400.0,-596.5
17,72,1400.0,-325.6
17,77,1400.0,-270.4
17,81,1400.0,-220.6
17,85,1400.0,-165.6
17,89,1400.0,-105.6
17,93,1400.0,-40.5
17,97,1400.0,29.6
17,101,1400.0,104.9
17,105,1400.0,185.2
17,109,1400.0,270.6
17,112,1400.0,338.0
17,116,1400.0,432.3
17,130,1400.0,781.3
17,131,1400.0,800.0
17,131,nan,nan
18,0,1400.0,-1400.0
18,5,1400.0,-1279.0
18,10,1400.0,-1165.9
18,13,1400.0,-1101.8
18,16,1400.0,-1040.6
18,21,1400.0,-945.0
18,26,1400.0,-857.3
18,31,1400.0,-777.6
18,36,1400.0,-705.7
18,39,1400.0,-666.5
18,42,1400.0,-630.0
18,45,1400.0,-596.5
18,49,1400.0,-556.2
18,52,1400.0,-529.3
18,56,1400.0,-497.8
18,59,1400.0,-477.6
18,96,1400.0,-246.2
18,101,1400.0,-209.5
18,105,1400.0,-174.4
18,110,1400.0,-123.4
18,114,1400.0,-76.9
18,119,1400.0,-11.6
18,124,1400.0,61.6
18,129,1400.0,142.8
18,133,1400.0,213.5
18,138,1400.0,308.9
18,143,1400.0,412.3
18,148,1400.0,523.6
18,152,1400.0,618.4
18,159,1400.0,792.7
18,160,1400.0,800.0
18,160,nan,nan


==> data/trajectories/triangle/alfa.csv <==
traj,time,x,y
0,0,0.0,-1000.0
0,48,0.0,1400.0
0,49,0.0,1400.0
0,49,nan,nan
1,0,0.0,-1000.0
1,1,0.0,-950.0
1,2,-14.8,-902.2
1,4,-71.2,-819.7
1,5,-86.0,-771.9
1,38,-86.0,878.1
1,39,-71.2,925.8
1,41,-14.8,1008.4
1,42,-0.0,1056.1
1,49,0.0,1406.1
1,50,0.0,1406.1
1,50,nan,nan
2,0,0.0,-1000.0
2,1,0.0,-950.0
2,2,-14.8,-902.2
2,7,-155.9,-695.9
2,8,-170.7,-648.1
2,33,-170.7,601.9
2,34,-155.9,649.6
2,39,-14.8,856.0
2,40,-0.0,903.7
2,50,0.0,1403.7
2,51,0.0,1403.7
2,51,nan,nan
3,0,0.0,-1000.0
3,1,0.0,-950.0
3,2,-14.8,-902.2
3,10,-235.9,-568.9
3,11,-250.0,-520.9
3,31,-250.0,479.1
3,32,-235.2,526.8
3,40,-14.1,860.1
3,41,0.0,908.1
3,51,0.0,1408.1
3,52,0.0,1408.1
3,52,nan,nan
4,0,0.0,-1000.0
4,1,0.0,-950.0
4,2,-14.8,-902.2
4,3,-43.0,-861.0
4,14,-379.5,-425.9
4,15,-397.1,-379.1
4,16,-400.0,-329.2
4,24,-400.0,70.8
4,25,-385.2,118.6
4,26,-357.0,159.8
4,37,-20.5,594.9
4,38,-2.9,641.7
4,39,0.0,691.6
4,53,0.0,1391.6
4,54,0.0,1391.6
4,54,nan,nan
5,0,0.0,-1000.0
5,1,0.0,-950.0
5,2,-14.8,-902.2
5,3,-43.0,-861.0
5,16,-514.9,-414.0
5,17,-539.5,-370.4
5,18,-550.0,-321.5
5,26,-550.0,78.5
5,27,-535.2,126.2
5,28,-507.0,167.5
5,41,-35.1,614.5
5,42,-10.5,658.0
5,43,0.0,706.9
5,57,0.0,1406.9
5,58,0.0,1406.9
5,58,nan,nan
6,0,0.0,-1000.0
6,1,0.0,-950.0
6,2,-14.8,-902.2
6,3,-43.0,-861.0
6,4,-82.2,-829.9
6,17,-639.4,-495.1
6,18,-672.7,-457.9
6,19,-693.5,-412.4
6,20,-700.0,-362.9
6,30,-700.0,137.1
6,31,-685.2,184.9
6,32,-657.0,226.2
6,33,-617.8,257.3
6,46,-60.6,592.0
6,47,-27.3,629.3
6,48,-6.5,674.7
6,49,0.0,724.3
6,63,0.0,1424.3
6,64,0.0,1424.3
6,64,nan,nan
7,0,0.0,-1000.0
7,1,0.0,-950.0
7,2,14.8,-902.2
7,4,71.2,-819.7
7,5,86.0,-771.9
7,38,86.0,878.1
7,39,71.2,925.8
7,41,14.8,1008.4
7,42,0.0,1056.1
7,49,0.0,1406.1
7,50,0.0,1406.1
7,50,nan,nan
8,0,0.0,-1000.0
8,1,0.0,-950.0
8,2,14.8,-902.2
8,7,155.9,-695.9
8,8,170.7,-648.1
8,33,170.7,601.9
8,34,155.9,649.6
8,39,14.8,856.0
8,40,0.0,903.7
8,50,0.0,1403.7
8,51,0.0,1403.7
8,51,nan,nan
9,0,0.0,-1000.0
9,1,0.0,-950.0
9,2,14.8,-902.2
9,10,235.9,-568.9
9,11,250.0,-520.9
9,31,250.0,479.1
9,32,235.2,526.8
9,40,14.1,860.1
9,41,0.0,908.1
9,51,0.0,1408.1
9,52,0.0,1408.1
9,52,nan,nan
10,0,0.0,-1000.0
10,1,0.0,-950.0
10,2,14.8,-902.2
10,3,43.0,-861.0
10,14,379.5,-425.9
10,15,397.1,-379.1
10,16,400.0,-329.2
10,24,400.0,70.8
10,25,385.2,118.6
10,26,357.0,159.8
10,37,20.5,594.9
10,38,2.9,641.7
10,39,0.0,691.6
10,53,0.0,1391.6
10,54,0.0,1391.6
10,54,nan,nan
11,0,0.0,-1000.0
11,1,0.0,-950.0
11,2,14.8,-902.2
11,3,43.0,-861.0
11,16,514.9,-414.0
11,17,539.5,-370.4
11,18,550.0,-321.5
11,26,550.0,78.5
11,27,535.2,126.2
11,28,507.0,167.5
11,41,35.1,614.5
11,42,10.5,658.0
11,43,-0.0,706.9
11,57,-0.0,1406.9
11,58,-0.0,1406.9
11,58,nan,nan
12,0,0.0,-1000.0
12,1,0.0,-950.0
12,2,14.8,-902.2
12,3,43.0,-861.0
12,4,82.2,-829.9
12,17,639.4,-495.1
12,18,672.7,-457.9
12,19,693.5,-412.4
12,20,700.0,-362.9
12,30,700.0,137.1
12,31,685.2,184.9
12,32,657.0,226.2
12,33,617.8,257.3
12,46,60.6,592.0
12,47,27.3,629.3
12,48,6.5,674.7
12,49,0.0,724.3
12,63,0.0,1424.3
12,64,0.0,1424.3
12,64,nan,nan
13,0,0.0,-1000.0
13,1,0.0,-957.9
13,6,0.0,-757.9
13,7,0.0,-714.2
13,49,0.0,1385.8
13,50,0.0,1400.0
13,50,nan,nan
14,0,0.0,-1000.0
14,1,0.0,-961.9
14,10,0.0,-714.4
14,11,0.0,-673.6
14,52,0.0,1376.4
14,53,0.0,1400.0
14,53,nan,nan
15,0,0.0,-1000.0
15,1,0.0,-957.9
15,2,-9.5,-919.3
15,3,-27.3,-884.0
15,5,-71.9,-817.7
15,6,-83.7,-779.5
15,7,-86.0,-736.1
15,39,-86.0,863.9
15,40,-75.4,912.3
15,41,-51.0,955.4
15,42,-22.8,996.7
15,43,-4.2,1042.6
15,44,-0.0,1092.0
15,50,0.0,1392.0
15,51,0.0,1406.1
15,51,nan,nan
16,0,0.0,-1000.0
16,1,0.0,-961.9
16,2,-4.6,-935.1
16,3,-12.7,-908.8
16,4,-26.4,-885.3
16,7,-72.1,-816.8
16,8,-80.3,-790.5
16,9,-86.0,-763.9
16,10,-86.0,-736.3
16,11,-86.0,-695.5
16,42,-86.0,854.5
16,43,-78.2,903.3
16,44,-56.3,947.7
16,45,-28.1,988.9
16,46,-7.0,1033.6
16,47,-0.0,1082.6
16,53,0.0,1382.6
16,54,0.0,1406.1
16,54,nan,nan
17,0,0.0,-1000.0
17,1,0.0,-957.9
17,2,-9.5,-919.3
17,3,-27.3,-884.0
17,6,-95.0,-785.0
17,7,-119.7,-748.9
17,8,-147.9,-707.6
17,9,-166.5,-661.7
17,10,-170.7,-612.3
17,34,-170.7,587.7
17,35,-160.1,636.1
17,36,-135.7,679.2
17,40,-22.8,844.3
17,41,-4.2,890.2
17,42,-0.0,939.6
17,51,0.0,1389.6
17,52,0.0,1403.7
17,52,nan,nan
18,0,0.0,-1000.0
18,1,0.0,-961.9
18,2,-4.6,-935.1
18,3,-12.7,-908.8
18,4,-26.4,-885.3
18,10,-119.6,-749.0
18,11,-142.6,-715.3
18,12,-163.8,-670.6
18,13,-170.7,-621.7
18,37,-170.7,578.3
18,38,-162.9,627.1
18,39,-141.0,671.5
18,43,-28.1,836.5
18,44,-7.0,881.2
18,45,-0.0,930.2
18,54,0.0,1380.2
18,55,0.0,1403.7
18,55,nan,nan
19,0,0.0,-1000.0
19,1,0.0,-957.9
19,2,-9.5,-919.3
19,3,-27.0,-883.8
19,6,-93.3,-783.8
19,7,-117.5,-747.4
19,11,-228.1,-580.7
19,12,-246.0,-534.5
19,13,-250.0,-485.1
19,32,-250.0,464.9
19,33,-239.4,513.3
19,34,-215.4,556.7
19,41,-21.9,848.3
19,42,-4.0,894.5
19,43,0.0,944.0
19,52,0.0,1394.0
19,53,0.0,1394.0
19,53,nan,nan
20,0,0.0,-1000.0
20,1,0.0,-961.9
20,2,-4.6,-935.1
20,3,-12.7,-908.8
20,4,-26.2,-885.1
20,10,-117.4,-747.5
20,11,-140.0,-713.5
20,14,-222.9,-588.5
20,15,-243.4,-543.5
20,16,-250.0,-494.5
20,35,-250.0,455.5
20,36,-242.2,504.3
20,37,-220.6,548.9
20,44,-27.1,840.5
20,45,-6.6,885.5
20,46,0.0,934.6
20,55,0.0,1384.6
20,56,0.0,1408.1
20,56,nan,nan
21,0,0.0,-1000.0
21,1,0.0,-957.9
21,2,-9.5,-919.3
21,3,-27.3,-884.0
21,4,-50.4,-851.4
21,6,-99.4,-788.1
21,7,-126.1,-753.5
21,15,-370.9,-437.1
21,16,-392.1,-392.4
21,17,-399.2,-343.3
21,18,-400.0,-293.4
21,25,-400.0,56.6
21,26,-389.4,105.0
21,27,-365.0,148.1
21,28,-335.1,188.2
21,38,-29.1,583.7
21,39,-7.9,628.4
21,40,-0.8,677.5
21,41,0.0,727.4
21,54,0.0,1377.4
21,55,0.0,1391.6
21,55,nan,nan
22,0,0.0,-1000.0
22,1,0.0,-961.9
22,2,-4.6,-935.1
22,3,-12.7,-908.8
22,4,-26.4,-885.3
22,5,-41.9,-862.6
22,10,-126.0,-753.7
22,11,-151.0,-721.4
22,18,-365.1,-444.6
22,19,-388.8,-401.2
22,20,-398.6,-352.7
22,21,-400.0,-302.8
22,28,-400.0,47.2
22,29,-392.2,96.1
22,30,-370.3,140.4
22,31,-340.8,180.7
22,41,-34.9,576.2
22,42,-11.2,619.6
22,43,-1.4,668.1
22,44,0.0,718.0
22,57,0.0,1368.0
22,58,0.0,1391.6
22,58,nan,nan
23,0,0.0,-1000.0
23,1,0.0,-957.9
23,2,-9.5,-919.3
23,3,-27.3,-884.0
23,4,-51.8,-852.6
23,6,-109.9,-797.6
23,7,-141.6,-767.6
23,17,-504.7,-423.7
23,18,-532.5,-382.8
23,19,-547.0,-335.4
23,20,-550.0,-285.7
23,27,-550.0,64.3
23,28,-539.4,112.7
23,29,-515.0,155.8
23,30,-481.0,192.1
23,42,-45.3,604.7
23,43,-17.5,645.7
23,44,-3.0,693.1
23,45,0.0,742.8
23,58,0.0,1392.8
23,59,0.0,1406.9
23,59,nan,nan
24,0,0.0,-1000.0
24,1,0.0,-961.9
24,2,-4.6,-935.1
24,3,-12.7,-908.8
24,4,-26.4,-885.3
24,5,-41.9,-862.6
24,10,-141.5,-767.7
24,11,-171.1,-739.6
24,20,-497.8,-430.2
24,21,-527.9,-390.9
24,22,-545.0,-344.6
24,23,-550.0,-295.1
24,30,-550.0,54.9
24,31,-542.2,103.7
24,32,-520.3,148.0
24,33,-487.8,185.7
24,45,-52.2,598.3
24,46,-22.1,637.5
24,47,-5.0,683.9
24,48,0.0,733.4
24,61,0.0,1383.4
24,62,0.0,1406.9
24,62,nan,nan
25,0,0.0,-1000.0
25,1,0.0,-957.9
25,2,-9.5,-919.3
25,3,-27.3,-884.0
25,4,-52.5,-853.4
25,5,-84.0,-828.8
25,6,-118.3,-808.2
25,7,-155.8,-785.7
25,18,-627.2,-502.4
25,19,-663.3,-468.4
25,20,-687.6,-425.3
25,21,-698.2,-376.9
25,22,-700.0,-327.0
25,31,-700.0,123.0
25,32,-689.4,171.4
25,33,-665.0,214.5
25,34,-628.9,248.5
25,35,-587.1,275.7
25,47,-72.8,584.7
25,48,-36.7,618.7
25,49,-12.4,661.8
25,50,-1.8,710.3
25,51,0.0,760.1
25,64,0.0,1410.1
25,65,0.0,1410.1
25,65,nan,nan
26,0,0.0,-1000.0
26,1,0.0,-961.9
26,2,-4.6,-935.1
26,3,-12.7,-908.8
26,4,-26.4,-885.3
26,5,-41.9,-862.6
26,7,-84.8,-828.3
26,10,-155.6,-785.8
26,11,-190.6,-764.8
26,21,-619.2,-507.3
26,22,-657.0,-475.4
26,23,-683.7,-433.8
26,24,-697.0,-386.2
26,25,-700.0,-336.4
26,34,-700.0,113.6
26,35,-692.2,162.4
26,36,-670.3,206.7
26,37,-636.3,242.6
26,38,-595.2,270.9
26,50,-80.8,579.9
26,51,-43.0,611.7
26,52,-16.3,653.3
26,53,-3.0,700.9
26,54,0.0,750.7
26,67,0.0,1400.7
26,68,0.0,1400.7
26,68,nan,nan
27,0,0.0,-1000.0
27,1,0.0,-957.9
27,2,9.5,-919.3
27,3,27.3,-884.0
27,5,71.9,-817.7
27,6,83.7,-779.5
27,7,86.0,-736.1
27,39,86.0,863.9
27,40,75.4,912.3
27,41,51.0,955.4
27,42,22.8,996.7
27,43,4.2,1042.6
27,44,0.0,1092.0
27,50,0.0,1392.0
27,51,0.0,1406.1
27,51,nan,nan
28,0,0.0,-1000.0
28,1,0.0,-961.9
28,2,4.6,-935.1
28,3,12.7,-908.8
28,4,26.4,-885.3
28,7,72.1,-816.8
28,8,80.3,-790.5
28,9,86.0,-763.9
28,10,86.0,-736.3
28,11,86.0,-695.5
28,42,86.0,854.5
28,43,78.2,903.3
28,44,56.3,947.7
28,45,28.1,988.9
28,46,7.0,1033.6
28,47,0.0,1082.6
28,53,0.0,1382.6
28,54,0.0,1406.1
28,54,nan,nan
29,0,0.0,-1000.0
29,1,0.0,-957.9
29,2,9.5,-919.3
29,3,27.3,-884.0
29,6,95.0,-785.0
29,7,119.7,-748.9
29,8,147.9,-707.6
29,9,166.5,-661.7
29,10,170.7,-612.3
29,34,170.7,587.7
29,35,160.1,636.1
29,36,135.7,679.2
29,40,22.8,844.3
29,41,4.2,890.2
29,42,0.0,939.6
29,51,0.0,1389.6
29,52,0.0,1403.7
29,52,nan,nan
30,0,0.0,-1000.0
30,1,0.0,-961.9
30,2,4.6,-935.1
30,3,12.7,-908.8
30,4,26.4,-885.3
30,10,119.6,-749.0
30,11,142.6,-715.3
30,12,163.8,-670.6
30,13,170.7,-621.7
30,37,170.7,578.3
30,38,162.9,627.1
30,39,141.0,671.5
30,43,28.1,836.5
30,44,7.0,881.2
30,45,0.0,930.2
30,54,0.0,1380.2
30,55,0.0,1403.7
30,55,nan,nan
31,0,0.0,-1000.0
31,1,0.0,-957.9
31,2,9.5,-919.3
31,3,27.0,-883.8
31,6,93.3,-783.8
31,7,117.5,-747.4
31,11,228.1,-580.7
31,12,246.0,-534.5
31,13,250.0,-485.1
31,32,250.0,464.9
31,33,239.4,513.3
31,34,215.4,556.7
31,41,21.9,848.3
31,42,4.0,894.5
31,43,0.0,944.0
31,52,0.0,1394.0
31,53,0.0,1394.0
31,53,nan,nan
32,0,0.0,-1000.0
32,1,0.0,-961.9
32,2,4.6,-935.1
32,3,12.7,-908.8
32,4,26.2,-885.1
32,10,117.4,-747.5
32,11,140.0,-713.5
32,14,222.9,-588.5
32,15,243.4,-543.5
32,16,250.0,-494.5
32,35,250.0,455.5
32,36,242.2,504.3
32,37,220.6,548.9
32,44,27.1,840.5
32,45,6.6,885.5
32,46,0.0,934.6
32,55,0.0,1384.6
32,56,0.0,1408.1
32,56,nan,nan
33,0,0.0,-1000.0
33,1,0.0,-957.9
33,2,9.5,-919.3
33,3,27.3,-884.0
33,4,50.4,-851.4
33,6,99.4,-788.1
33,7,126.1,-753.5
33,15,370.9,-437.1
33,16,392.1,-392.4
33,17,399.2,-343.3
33,18,400.0,-293.4
33,25,400.0,56.6
33,26,389.4,105.0
33,27,365.0,148.1
33,28,335.1,188.2
33,38,29.1,583.7
33,39,7.9,628.4
33,40,0.8,677.5
33,41,0.0,727.4
33,54,0.0,1377.4
33,55,0.0,1391.6
33,55,nan,nan
34,0,0.0,-1000.0
34,1,0.0,-961.9
34,2,4.6,-935.1
34,3,12.7,-908.8
34,4,26.4,-885.3
34,5,41.9,-862.6
34,10,126.0,-753.7
34,11,151.0,-721.4
34,18,365.1,-444.6
34,19,388.8,-401.2
34,20,398.6,-352.7
34,21,400.0,-302.8
34,28,400.0,47.2
34,29,392.2,96.1
34,30,370.3,140.4
34,31,340.8,180.7
34,41,34.9,576.2
34,42,11.2,619.6
34,43,1.4,668.1
34,44,0.0,718.0
34,57,0.0,1368.0
34,58,0.0,1391.6
34,58,nan,nan
35,0,0.0,-1000.0
35,1,0.0,-957.9
35,2,9.5,-919.3
35,3,27.3,-884.0
35,4,51.8,-852.6
35,6,109.9,-797.6
35,7,141.6,-767.6
35,17,504.7,-423.7
35,18,532.5,-382.8
35,19,547.0,-335.4
35,20,550.0,-285.7
35,27,550.0,64.3
35,28,539.4,112.7
35,29,515.0,155.8
35,30,481.0,192.1
35,42,45.3,604.7
35,43,17.5,645.7
35,44,3.0,693.1
35,45,-0.0,742.8
35,58,-0.0,1392.8
35,59,-0.0,1406.9
35,59,nan,nan
36,0,0.0,-1000.0
36,1,0.0,-961.9
36,2,4.6,-935.1
36,3,12.7,-908.8
36,4,26.4,-885.3
36,5,41.9,-862.6
36,10,141.5,-767.7
36,11,171.1,-739.6
36,20,497.8,-430.2
36,21,527.9,-390.9
36,22,545.0,-344.6
36,23,550.0,-295.1
36,30,550.0,54.9
36,31,542.2,103.7
36,32,520.3,148.0
36,33,487.8,185.7
36,45,52.2,598.3
36,46,22.1,637.5
36,47,5.0,683.9
36,48,-0.0,733.4
36,61,-0.0,1383.4
36,62,-0.0,1406.9
36,62,nan,nan
37,0,0.0,-1000.0
37,1,0.0,-957.9
37,2,9.5,-919.3
37,3,27.3,-884.0
37,4,52.5,-853.4
37,5,84.0,-828.8
37,6,118.3,-808.2
37,7,155.8,-785.7
37,18,627.2,-502.4
37,19,663.3,-468.4
37,20,687.6,-425.3
37,21,698.2,-376.9
37,22,700.0,-327.0
37,31,700.0,123.0
37,32,689.4,171.4
37,33,665.0,214.5
37,34,628.9,248.5
37,35,587.1,275.7
37,47,72.8,584.7
37,48,36.7,618.7
37,49,12.4,661.8
37,50,1.8,710.3
37,51,0.0,760.1
37,64,0.0,1410.1
37,65,0.0,1410.1
37,65,nan,nan
38,0,0.0,-1000.0
38,1,0.0,-961.9
38,2,4.6,-935.1
38,3,12.7,-908.8
38,4,26.4,-885.3
38,5,41.9,-862.6
38,7,84.8,-828.3
38,10,155.6,-785.8
38,11,190.6,-764.8
38,21,619.2,-507.3
38,22,657.0,-475.4
38,23,683.7,-433.8
38,24,697.0,-386.2
38,25,700.0,-336.4
38,34,700.0,113.6
38,35,692.2,162.4
38,36,670.3,206.7
38,37,636.3,242.6
38,38,595.2,270.9
38,50,80.8,579.9
38,51,43.0,611.7
38,52,16.3,653.3
38,53,3.0,700.9
38,54,0.0,750.7
38,67,0.0,1400.7
38,68,0.0,1400.7
38,68,nan,nan
39,0,0.0,-1000.0
39,1,0.0,-962.0
39,13,0.0,-721.2
39,14,0.0,-694.4
39,15,0.0,-647.4
39,55,0.0,1352.6
39,56,0.0,1400.0
39,56,nan,nan
40,0,0.0,-1000.0
40,1,0.0,-962.0
40,2,0.0,-945.7
40,19,0.0,-733.2
40,20,0.0,-718.4
40,21,0.0,-683.4
40,62,0.0,1366.4
40,63,0.0,1400.0
40,63,nan,nan


==> data/trajectories/triangle/bravo.csv <==
traj,time,x,y
0,0,866.0,500.0
0,48,-1212.4,-700.0
0,49,-1212.4,-700.0
0,49,nan,nan
1,0,866.0,500.0
1,1,822.7,475.0
1,2,788.7,438.3
1,4,745.5,348.2
1,5,711.5,311.5
1,38,-717.4,-513.5
1,39,-766.2,-524.6
1,41,-865.9,-517.0
1,42,-914.6,-528.1
1,49,-1217.7,-703.1
1,50,-1217.7,-703.1
1,50,nan,nan
2,0,866.0,500.0
2,1,822.7,475.0
2,2,788.7,438.3
2,7,680.6,212.9
2,8,646.7,176.2
2,33,-435.9,-448.8
2,34,-484.6,-459.9
2,39,-733.9,-440.8
2,40,-782.7,-451.9
2,50,-1215.7,-701.9
2,51,-1215.7,-701.9
2,51,nan,nan
3,0,866.0,500.0
3,1,822.7,475.0
3,2,788.7,438.3
3,10,610.6,80.2
3,11,576.1,44.0
3,31,-289.9,-456.0
3,32,-338.6,-467.1
3,40,-737.9,-442.3
3,41,-786.5,-454.1
3,51,-1219.5,-704.1
3,52,-1219.5,-704.1
3,52,nan,nan
4,0,866.0,500.0
4,1,822.7,475.0
4,2,788.7,438.3
4,3,767.1,393.2
4,14,558.6,-115.7
4,15,526.9,-154.3
4,16,485.1,-181.8
4,24,138.7,-381.8
4,25,89.9,-392.9
4,26,40.1,-389.1
4,37,-504.9,-315.1
4,38,-554.2,-323.4
4,39,-598.9,-345.8
4,53,-1205.2,-695.8
4,54,-1205.2,-695.8
4,54,nan,nan
5,0,866.0,500.0
5,1,822.7,475.0
5,2,788.7,438.3
5,3,767.1,393.2
5,16,616.0,-238.9
5,17,590.5,-282.0
5,18,553.5,-315.5
5,26,207.1,-515.5
5,27,158.3,-526.6
5,28,108.4,-522.8
5,41,-514.6,-337.6
5,42,-564.6,-338.2
5,43,-612.2,-353.5
5,57,-1218.4,-703.5
5,58,-1218.4,-703.5
5,58,nan,nan
6,0,866.0,500.0
6,1,822.7,475.0
6,2,788.7,438.3
6,3,767.1,393.2
6,4,759.8,343.8
6,17,748.5,-306.1
6,18,732.9,-353.6
6,19,703.9,-394.4
6,20,664.2,-424.8
6,30,231.2,-674.8
6,31,182.5,-685.9
6,32,132.6,-682.1
6,33,86.1,-663.7
6,46,-482.4,-348.5
6,47,-531.3,-338.3
6,48,-581.1,-343.0
6,49,-627.3,-362.1
6,63,-1233.5,-712.1
6,64,-1233.5,-712.1
6,64,nan,nan
7,0,866.0,500.0
7,1,822.7,475.0
7,2,774.0,463.9
7,4,674.3,471.5
7,5,625.5,460.5
7,38,-803.4,-364.5
7,39,-837.4,-401.2
7,41,-880.7,-491.4
7,42,-914.6,-528.1
7,49,-1217.7,-703.1
7,50,-1217.7,-703.1
7,50,nan,nan
8,0,866.0,500.0
8,1,822.7,475.0
8,2,774.0,463.9
8,7,524.7,483.0
8,8,475.9,471.9
8,33,-606.6,-153.1
8,34,-640.6,-189.8
8,39,-748.7,-415.2
8,40,-782.7,-451.9
8,50,-1215.7,-701.9
8,51,-1215.7,-701.9
8,51,nan,nan
9,0,866.0,500.0
9,1,822.7,475.0
9,2,774.0,463.9
9,10,374.7,488.8
9,11,326.1,477.0
9,31,-539.9,-23.0
9,32,-573.9,-59.7
9,40,-752.0,-417.9
9,41,-786.5,-454.1
9,51,-1219.5,-704.1
9,52,-1219.5,-704.1
9,52,nan,nan
10,0,866.0,500.0
10,1,822.7,475.0
10,2,774.0,463.9
10,3,724.1,467.7
10,14,179.1,541.7
10,15,129.8,533.4
10,16,85.1,511.0
10,24,-261.3,311.0
10,25,-295.3,274.3
10,26,-316.9,229.2
10,37,-525.4,-279.7
10,38,-557.2,-318.3
10,39,-598.9,-345.8
10,53,-1205.2,-695.8
10,54,-1205.2,-695.8
10,54,nan,nan
11,0,866.0,500.0
11,1,822.7,475.0
11,2,774.0,463.9
11,3,724.1,467.7
11,16,101.1,652.9
11,17,51.1,652.4
11,18,3.5,637.1
11,26,-342.9,437.1
11,27,-376.9,400.4
11,28,-398.5,355.3
11,41,-549.7,-276.9
11,42,-575.2,-319.9
11,43,-612.2,-353.5
11,57,-1218.4,-703.5
11,58,-1218.4,-703.5
11,58,nan,nan
12,0,866.0,500.0
12,1,822.7,475.0
12,2,774.0,463.9
12,3,724.1,467.7
12,4,677.6,486.1
12,17,109.1,801.3
12,18,60.2,811.5
12,19,10.4,806.8
12,20,-35.8,787.6
12,30,-468.8,537.6
12,31,-502.8,501.0
12,32,-524.4,455.9
12,33,-531.7,406.4
12,46,-543.0,-243.5
12,47,-558.6,-291.0
12,48,-587.6,-331.8
12,49,-627.3,-362.1
12,63,-1233.5,-712.1
12,64,-1233.5,-712.1
12,64,nan,nan
13,0,866.0,500.0
13,1,829.6,479.0
13,6,656.4,379.0
13,7,618.5,357.1
13,49,-1200.2,-692.9
13,50,-1212.4,-700.0
13,50,nan,nan
14,0,866.0,500.0
14,1,833.0,481.0
14,10,618.6,357.2
14,11,583.3,336.8
14,52,-1192.0,-688.2
14,53,-1212.4,-700.0
14,53,nan,nan
15,0,866.0,500.0
15,1,829.6,478.9
15,2,800.9,451.5
15,3,779.2,418.4
15,5,744.1,346.6
15,6,716.9,317.3
15,7,680.5,293.6
15,39,-705.2,-506.4
15,40,-752.4,-521.5
15,41,-801.9,-521.9
15,42,-851.8,-518.1
15,43,-900.8,-524.9
15,44,-945.7,-546.0
15,50,-1205.5,-696.0
15,51,-1217.7,-703.1
15,51,nan,nan
16,0,866.0,500.0
16,1,833.1,481.0
16,2,812.1,463.6
16,3,793.5,443.4
16,4,779.8,419.8
16,7,743.4,345.9
16,8,724.7,325.7
16,9,704.5,307.4
16,10,680.6,293.6
16,11,645.3,273.3
16,42,-697.0,-501.7
16,43,-743.2,-519.4
16,44,-792.5,-522.6
16,45,-842.4,-518.8
16,46,-891.7,-522.8
16,47,-937.5,-541.3
16,53,-1197.3,-691.3
16,54,-1217.7,-703.1
16,54,nan,nan
17,0,866.0,500.0
17,1,829.6,478.9
17,2,800.9,451.5
17,3,779.2,418.4
17,6,727.3,310.2
17,7,708.4,270.8
17,8,686.8,225.7
17,9,656.3,186.6
17,10,615.6,158.3
17,34,-423.6,-441.7
17,35,-470.8,-456.7
17,36,-520.4,-457.1
17,40,-719.8,-441.9
17,41,-768.9,-448.7
17,42,-813.7,-469.8
17,51,-1203.4,-694.8
17,52,-1215.7,-701.9
17,52,nan,nan
18,0,866.0,500.0
18,1,833.1,481.0
18,2,812.1,463.6
18,3,793.5,443.4
18,4,779.8,419.8
18,10,708.5,270.9
18,11,690.8,234.1
18,12,662.7,193.5
18,13,623.8,163.0
18,37,-415.5,-437.0
18,38,-461.7,-454.6
18,39,-511.0,-457.8
18,43,-710.4,-442.6
18,44,-759.7,-446.6
18,45,-805.6,-465.1
18,54,-1195.3,-690.1
18,55,-1215.7,-701.9
18,55,nan,nan
19,0,866.0,500.0
19,1,829.6,478.9
19,2,800.9,451.5
19,3,778.9,418.5
19,6,725.5,311.1
19,7,706.0,271.9
19,11,617.0,92.8
19,12,585.9,54.2
19,13,545.1,26.0
19,32,-277.6,-449.0
19,33,-324.8,-464.0
19,34,-374.4,-464.9
19,41,-723.7,-443.2
19,42,-772.7,-450.7
19,43,-817.5,-472.0
19,52,-1207.2,-697.0
19,53,-1207.2,-697.0
19,53,nan,nan
20,0,866.0,500.0
20,1,833.1,481.0
20,2,812.1,463.6
20,3,793.5,443.4
20,4,779.6,419.9
20,10,706.1,272.1
20,11,687.9,235.6
20,14,621.1,101.3
20,15,592.4,61.0
20,16,553.3,30.7
20,35,-269.5,-444.3
20,36,-315.7,-461.9
20,37,-365.0,-465.5
20,44,-714.3,-443.7
20,45,-763.6,-448.5
20,46,-809.3,-467.3
20,55,-1199.1,-692.3
20,56,-1219.5,-704.1
20,56,nan,nan
21,0,866.0,500.0
21,1,829.6,478.9
21,2,800.9,451.5
21,3,779.2,418.4
21,4,762.5,382.0
21,6,732.2,308.0
21,7,715.6,267.5
21,15,564.0,-102.6
21,16,535.9,-143.4
21,17,496.9,-174.0
21,18,454.1,-199.7
21,25,151.0,-374.7
21,26,103.7,-389.8
21,27,54.2,-390.2
21,28,4.6,-384.3
21,38,-490.9,-317.0
21,39,-540.3,-321.0
21,40,-586.3,-339.4
21,41,-630.0,-363.7
21,54,-1192.9,-688.7
21,55,-1205.2,-695.8
21,55,nan,nan
22,0,866.0,500.0
22,1,833.1,481.0
22,2,812.1,463.6
22,3,793.5,443.4
22,4,779.8,419.8
22,5,768.0,395.0
22,10,715.7,267.7
22,11,700.2,230.0
22,18,567.6,-93.9
22,19,541.8,-136.1
22,20,504.8,-168.9
22,21,462.2,-195.0
22,28,159.1,-370.0
22,29,112.9,-387.7
22,30,63.6,-390.9
22,31,13.9,-385.5
22,41,-481.6,-318.3
22,42,-531.0,-319.5
22,43,-577.9,-335.2
22,44,-621.8,-359.0
22,57,-1184.7,-684.0
22,58,-1205.2,-695.8
22,58,nan,nan
23,0,866.0,500.0
23,1,829.6,478.9
23,2,800.9,451.5
23,3,779.2,418.4
23,4,764.3,381.5
23,6,745.7,303.7
23,7,735.5,261.1
23,17,619.3,-225.2
23,18,597.7,-269.8
23,19,564.0,-306.0
23,20,522.4,-333.5
23,27,219.3,-508.5
23,28,172.1,-523.5
23,29,122.6,-523.9
23,30,74.1,-512.6
23,42,-501.0,-341.6
23,43,-550.4,-338.0
23,44,-598.7,-349.1
23,45,-643.2,-371.4
23,58,-1206.2,-696.4
23,59,-1218.4,-703.5
23,59,nan,nan
24,0,866.0,500.0
24,1,833.1,481.0
24,2,812.1,463.6
24,3,793.5,443.4
24,4,779.8,419.8
24,5,768.0,395.0
24,10,735.6,261.3
24,11,726.1,221.6
24,20,621.5,-216.0
24,21,602.5,-261.7
24,22,570.9,-299.7
24,23,530.6,-328.8
24,30,227.5,-503.8
24,31,181.3,-521.4
24,32,131.9,-524.6
24,33,83.1,-515.3
24,45,-492.0,-344.3
24,46,-541.0,-337.9
24,47,-589.8,-346.2
24,48,-635.1,-366.7
24,61,-1198.0,-691.7
24,62,-1218.4,-703.5
24,62,nan,nan
25,0,866.0,500.0
25,1,829.6,478.9
25,2,800.9,451.5
25,3,779.2,418.4
25,4,765.3,381.3
25,5,759.8,341.7
25,6,759.1,301.7
25,7,758.3,258.0
25,18,748.7,-292.0
25,19,737.3,-340.2
25,20,712.1,-382.9
25,21,675.5,-416.2
25,22,633.2,-442.7
25,31,243.5,-667.7
25,32,196.3,-682.7
25,33,146.7,-683.1
25,34,99.3,-668.9
25,35,54.8,-646.3
25,47,-470.0,-355.4
25,48,-517.4,-341.2
25,49,-567.0,-341.6
25,50,-614.2,-356.7
25,51,-658.3,-380.1
25,64,-1221.2,-705.1
25,65,-1221.2,-705.1
25,65,nan,nan
26,0,866.0,500.0
26,1,833.1,481.0
26,2,812.1,463.6
26,3,793.5,443.4
26,4,779.8,419.8
26,5,768.0,395.0
26,7,759.7,340.7
26,10,758.3,258.1
26,11,757.6,217.4
26,21,748.9,-282.6
26,22,740.2,-331.2
26,23,717.6,-375.2
26,24,682.9,-410.5
26,25,641.3,-438.0
26,34,251.6,-663.0
26,35,205.4,-680.7
26,36,156.1,-683.9
26,37,108.0,-672.3
26,38,63.0,-650.9
26,50,-461.8,-359.9
26,51,-508.2,-343.1
26,52,-557.6,-340.8
26,53,-605.5,-353.1
26,54,-650.2,-375.4
26,67,-1213.1,-700.4
26,68,-1213.1,-700.4
26,68,nan,nan
27,0,866.0,500.0
27,1,829.6,478.9
27,2,791.4,467.9
27,3,751.9,465.6
27,5,672.2,471.1
27,6,633.2,462.2
27,7,594.5,442.5
27,39,-791.2,-357.5
27,40,-827.8,-390.8
27,41,-852.9,-433.5
27,42,-874.5,-478.6
27,43,-905.0,-517.7
27,44,-945.7,-546.0
27,50,-1205.5,-696.0
27,51,-1217.7,-703.1
27,51,nan,nan
28,0,866.0,500.0
28,1,833.1,481.0
28,2,807.5,471.5
28,3,780.7,465.4
28,4,753.5,465.5
28,7,671.3,470.9
28,8,644.4,464.8
28,9,618.5,456.4
28,10,594.6,442.6
28,11,559.3,422.2
28,42,-783.0,-352.8
28,43,-821.4,-383.9
28,44,-848.8,-425.1
28,45,-870.5,-470.1
28,46,-898.6,-510.8
28,47,-937.5,-541.3
28,53,-1197.3,-691.3
28,54,-1217.7,-703.1
28,54,nan,nan
29,0,866.0,500.0
29,1,829.6,478.9
29,2,791.4,467.9
29,3,751.9,465.6
29,6,632.3,474.8
29,7,588.7,478.1
29,8,538.8,481.9
29,9,489.8,475.0
29,10,444.9,454.0
29,34,-594.3,-146.0
29,35,-630.9,-179.4
29,36,-656.1,-222.1
29,40,-742.6,-402.4
29,41,-773.0,-441.5
29,42,-813.7,-469.8
29,51,-1203.4,-694.8
29,52,-1215.7,-701.9
29,52,nan,nan
30,0,866.0,500.0
30,1,833.1,481.0
30,2,807.5,471.5
30,3,780.7,465.4
30,4,753.5,465.5
30,10,588.9,478.1
30,11,548.2,481.2
30,12,498.9,477.1
30,13,453.0,458.7
30,37,-586.2,-141.3
30,38,-624.6,-172.5
30,39,-652.0,-213.6
30,43,-738.5,-393.9
30,44,-766.6,-434.6
30,45,-805.6,-465.1
30,54,-1195.3,-690.1
30,55,-1215.7,-701.9
30,55,nan,nan
31,0,866.0,500.0
31,1,829.6,478.9
31,2,791.4,467.9
31,3,751.9,465.3
31,6,632.1,472.7
31,7,588.5,475.5
31,11,388.9,487.9
31,12,339.9,480.3
31,13,295.1,459.1
31,32,-527.6,-15.9
31,33,-564.2,-49.3
31,34,-589.8,-91.8
31,41,-745.6,-405.2
31,42,-776.7,-443.8
31,43,-817.5,-472.0
31,52,-1207.2,-697.0
31,53,-1207.2,-697.0
31,53,nan,nan
32,0,866.0,500.0
32,1,833.1,481.0
32,2,807.5,471.5
32,3,780.7,465.4
32,4,753.4,465.2
32,10,588.7,475.4
32,11,548.0,478.0
32,14,398.3,487.3
32,15,349.0,482.5
32,16,303.3,463.8
32,35,-519.5,-11.2
32,36,-557.8,-42.4
32,37,-585.6,-83.4
32,44,-741.5,-396.8
32,45,-770.2,-437.0
32,46,-809.3,-467.3
32,55,-1199.1,-692.3
32,56,-1219.5,-704.1
32,56,nan,nan
33,0,866.0,500.0
33,1,829.6,478.9
33,2,791.4,467.9
33,3,751.9,465.6
33,4,712.1,469.4
33,6,632.9,480.1
33,7,589.5,486.0
33,15,193.1,539.8
33,16,143.8,535.8
33,17,97.8,517.4
33,18,54.1,493.1
33,25,-249.0,318.1
33,26,-285.7,284.7
33,27,-310.8,242.0
33,28,-330.5,196.1
33,38,-520.0,-266.6
33,39,-548.2,-307.4
33,40,-587.1,-338.0
33,41,-630.0,-363.7
33,54,-1192.9,-688.7
33,55,-1205.2,-695.8
33,55,nan,nan
34,0,866.0,500.0
34,1,833.1,481.0
34,2,807.5,471.5
34,3,780.7,465.4
34,4,753.5,465.5
34,5,726.0,467.6
34,10,589.7,486.0
34,11,549.3,491.4
34,18,202.5,538.5
34,19,153.0,537.3
34,20,106.2,521.6
34,21,62.2,497.8
34,28,-240.9,322.8
34,29,-279.3,291.6
34,30,-306.7,250.5
34,31,-326.9,204.8
34,41,-516.5,-257.9
34,42,-542.2,-300.1
34,43,-579.3,-332.8
34,44,-621.8,-359.0
34,57,-1184.7,-684.0
34,58,-1205.2,-695.8
34,58,nan,nan
35,0,866.0,500.0
35,1,829.6,478.9
35,2,791.4,467.9
35,3,751.9,465.6
35,4,712.5,471.2
35,6,635.8,494.0
35,7,593.9,506.4
35,17,114.6,648.9
35,18,65.2,652.5
35,19,16.9,641.4
35,20,-27.6,619.2
35,27,-330.7,444.2
35,28,-367.3,410.8
35,29,-392.4,368.1
35,30,-406.9,320.5
35,42,-546.4,-263.1
35,43,-567.9,-307.7
35,44,-601.7,-344.0
35,45,-643.2,-371.4
35,58,-1206.2,-696.4
35,59,-1218.4,-703.5
35,59,nan,nan
36,0,866.0,500.0
36,1,833.1,481.0
36,2,807.5,471.5
36,3,780.7,465.4
36,4,753.5,465.5
36,5,726.0,467.6
36,10,594.1,506.4
36,11,555.0,518.0
36,20,123.6,646.2
36,21,74.6,652.6
36,22,25.9,644.3
36,23,-19.4,623.9
36,30,-322.5,448.9
36,31,-360.9,417.7
36,32,-388.4,376.6
36,33,-404.7,329.6
36,45,-544.2,-254.0
36,46,-563.2,-299.6
36,47,-594.7,-337.6
36,48,-635.1,-366.7
36,61,-1198.0,-691.7
36,62,-1218.4,-703.5
36,62,nan,nan
37,0,866.0,500.0
37,1,829.6,478.9
37,2,791.4,467.9
37,3,751.9,465.6
37,4,712.9,472.2
37,5,675.8,487.1
37,6,640.8,506.5
37,7,602.5,527.7
37,18,121.5,794.4
37,19,74.1,808.6
37,20,24.5,808.2
37,21,-22.7,793.1
37,22,-66.8,769.7
37,31,-456.5,544.7
37,32,-493.1,511.4
37,33,-518.3,468.6
37,34,-529.6,420.4
37,35,-532.3,370.6
37,47,-542.8,-229.3
37,48,-554.2,-277.5
37,49,-579.4,-320.2
37,50,-616.0,-353.5
37,51,-658.3,-380.1
37,64,-1221.2,-705.1
37,65,-1221.2,-705.1
37,65,nan,nan
38,0,866.0,500.0
38,1,833.1,481.0
38,2,807.5,471.5
38,3,780.7,465.4
38,4,753.5,465.5
38,5,726.0,467.6
38,7,674.9,487.6
38,10,602.7,527.6
38,11,567.0,547.4
38,21,129.7,789.8
38,22,83.3,806.7
38,23,33.9,809.0
38,24,-14.0,796.7
38,25,-58.7,774.4
38,34,-448.4,549.4
38,35,-486.7,518.2
38,36,-514.2,477.1
38,37,-528.3,429.7
38,38,-532.2,380.0
38,50,-542.6,-219.9
38,51,-551.3,-268.6
38,52,-573.9,-312.5
38,53,-608.6,-347.8
38,54,-650.2,-375.4
38,67,-1213.1,-700.4
38,68,-1213.1,-700.4
38,68,nan,nan
39,0,866.0,500.0
39,1,833.1,481.0
39,13,624.6,360.6
39,14,601.4,347.2
39,15,560.7,323.7
39,55,-1171.4,-676.3
39,56,-1212.4,-700.0
39,56,nan,nan
40,0,866.0,500.0
40,1,833.1,481.0
40,2,819.0,472.8
40,19,634.9,366.6
40,20,622.1,359.2
40,21,591.8,341.7
40,62,-1183.4,-683.2
40,63,-1212.4,-700.0
40,63,nan,nan


==> data/trajectories/triangle/charlie.csv <==
traj,time,x,y
0,0,-866.0,500.0
0,48,1212.4,-700.0
0,49,1212.4,-700.0
0,49,nan,nan
1,0,-866.0,500.0
1,1,-822.7,475.0
1,2,-774.0,463.9
1,4,-674.3,471.5
1,5,-625.5,460.5
1,38,803.4,-364.5
1,39,837.4,-401.2
1,41,880.7,-491.4
1,42,914.6,-528.1
1,49,1217.7,-703.1
1,50,1217.7,-703.1
1,50,nan,nan
2,0,-866.0,500.0
2,1,-822.7,475.0
2,2,-774.0,463.9
2,7,-524.7,483.0
2,8,-475.9,471.9
2,33,606.6,-153.1
2,34,640.6,-189.8
2,39,748.7,-415.2
2,40,782.7,-451.9
2,50,1215.7,-701.9
2,51,1215.7,-701.9
2,51,nan,nan
3,0,-866.0,500.0
3,1,-822.7,475.0
3,2,-774.0,463.9
3,10,-374.7,488.8
3,11,-326.1,477.0
3,31,539.9,-23.0
3,32,573.9,-59.7
3,40,752.0,-417.9
3,41,786.5,-454.1
3,51,1219.5,-704.1
3,52,1219.5,-704.1
3,52,nan,nan
4,0,-866.0,500.0
4,1,-822.7,475.0
4,2,-774.0,463.9
4,3,-724.1,467.7
4,14,-179.1,541.7
4,15,-129.8,533.4
4,16,-85.1,511.0
4,24,261.3,311.0
4,25,295.3,274.3
4,26,316.9,229.2
4,37,525.4,-279.7
4,38,557.2,-318.3
4,39,598.9,-345.8
4,53,1205.2,-695.8
4,54,1205.2,-695.8
4,54,nan,nan
5,0,-866.0,500.0
5,1,-822.7,475.0
5,2,-774.0,463.9
5,3,-724.1,467.7
5,16,-101.1,652.9
5,17,-51.1,652.4
5,18,-3.5,637.1
5,26,342.9,437.1
5,27,376.9,400.4
5,28,398.5,355.3
5,41,549.7,-276.9
5,42,575.2,-319.9
5,43,612.2,-353.5
5,57,1218.4,-703.5
5,58,1218.4,-703.5
5,58,nan,nan
6,0,-866.0,500.0
6,1,-822.7,475.0
6,2,-774.0,463.9
6,3,-724.1,467.7
6,4,-677.6,486.1
6,17,-109.1,801.3
6,18,-60.2,811.5
6,19,-10.4,806.8
6,20,35.8,787.6
6,30,468.8,537.6
6,31,502.8,501.0
6,32,524.4,455.9
6,33,531.7,406.4
6,46,543.0,-243.5
6,47,558.6,-291.0
6,48,587.6,-331.8
6,49,627.3,-362.1
6,63,1233.5,-712.1
6,64,1233.5,-712.1
6,64,nan,nan
7,0,-866.0,500.0
7,1,-822.7,475.0
7,2,-788.7,438.3
7,4,-745.5,348.2
7,5,-711.5,311.5
7,38,717.4,-513.5
7,39,766.2,-524.6
7,41,865.9,-517.0
7,42,914.6,-528.1
7,49,1217.7,-703.1
7,50,1217.7,-703.1
7,50,nan,nan
8,0,-866.0,500.0
8,1,-822.7,475.0
8,2,-788.7,438.3
8,7,-680.6,212.9
8,8,-646.7,176.2
8,33,435.9,-448.8
8,34,484.6,-459.9
8,39,733.9,-440.8
8,40,782.7,-451.9
8,50,1215.7,-701.9
8,51,1215.7,-701.9
8,51,nan,nan
9,0,-866.0,500.0
9,1,-822.7,475.0
9,2,-788.7,438.3
9,10,-610.6,80.2
9,11,-576.1,44.0
9,31,289.9,-456.0
9,32,338.6,-467.1
9,40,737.9,-442.3
9,41,786.5,-454.1
9,51,1219.5,-704.1
9,52,1219.5,-704.1
9,52,nan,nan
10,0,-866.0,500.0
10,1,-822.7,475.0
10,2,-788.7,438.3
10,3,-767.1,393.2
10,14,-558.6,-115.7
10,15,-526.9,-154.3
10,16,-485.1,-181.8
10,24,-138.7,-381.8
10,25,-89.9,-392.9
10,26,-40.1,-389.1
10,37,504.9,-315.1
10,38,554.2,-323.4
10,39,598.9,-345.8
10,53,1205.2,-695.8
10,54,1205.2,-695.8
10,54,nan,nan
11,0,-866.0,500.0
11,1,-822.7,475.0
11,2,-788.7,438.3
11,3,-767.1,393.2
11,16,-616.0,-238.9
11,17,-590.5,-282.0
11,18,-553.5,-315.5
11,26,-207.1,-515.5
11,27,-158.3,-526.6
11,28,-108.4,-522.8
11,41,514.6,-337.6
11,42,564.6,-338.2
11,43,612.2,-353.5
11,57,1218.4,-703.5
11,58,1218.4,-703.5
11,58,nan,nan
12,0,-866.0,500.0
12,1,-822.7,475.0
12,2,-788.7,438.3
12,3,-767.1,393.2
12,4,-759.8,343.8
12,17,-748.5,-306.1
12,18,-732.9,-353.6
12,19,-703.9,-394.4
12,20,-664.2,-424.8
12,30,-231.2,-674.8
12,31,-182.5,-685.9
12,32,-132.6,-682.1
12,33,-86.1,-663.7
12,46,482.4,-348.5
12,47,531.3,-338.3
12,48,581.1,-343.0
12,49,627.3,-362.1
12,63,1233.5,-712.1
12,64,1233.5,-712.1
12,64,nan,nan
13,0,-866.0,500.0
13,1,-829.6,479.0
13,6,-656.4,379.0
13,7,-618.5,357.1
13,49,1200.2,-692.9
13,50,1212.4,-700.0
13,50,nan,nan
14,0,-866.0,500.0
14,1,-833.0,481.0
14,10,-618.6,357.2
14,11,-583.3,336.8
14,52,1192.0,-688.2
14,53,1212.4,-700.0
14,53,nan,nan
15,0,-866.0,500.0
15,1,-829.6,478.9
15,2,-791.4,467.9
15,3,-751.9,465.6
15,5,-672.2,471.1
15,6,-633.2,462.2
15,7,-594.5,442.5
15,39,791.2,-357.5
15,40,827.8,-390.8
15,41,852.9,-433.5
15,42,874.5,-478.6
15,43,905.0,-517.7
15,44,945.7,-546.0
15,50,1205.5,-696.0
15,51,1217.7,-703.1
15,51,nan,nan
16,0,-866.0,500.0
16,1,-833.1,481.0
16,2,-807.5,471.5
16,3,-780.7,465.4
16,4,-753.5,465.5
16,7,-671.3,470.9
16,8,-644.4,464.8
16,9,-618.5,456.4
16,10,-594.6,442.6
16,11,-559.3,422.2
16,42,783.0,-352.8
16,43,821.4,-383.9
16,44,848.8,-425.1
16,45,870.5,-470.1
16,46,898.6,-510.8
16,47,937.5,-541.3
16,53,1197.3,-691.3
16,54,1217.7,-703.1
16,54,nan,nan
17,0,-866.0,500.0
17,1,-829.6,478.9
17,2,-791.4,467.9
17,3,-751.9,465.6
17,6,-632.3,474.8
17,7,-588.7,478.1
17,8,-538.8,481.9
17,9,-489.8,475.0
17,10,-444.9,454.0
17,34,594.3,-146.0
17,35,630.9,-179.4
17,36,656.1,-222.1
17,40,742.6,-402.4
17,41,773.0,-441.5
17,42,813.7,-469.8
17,51,1203.4,-694.8
17,52,1215.7,-701.9
17,52,nan,nan
18,0,-866.0,500.0
18,1,-833.1,481.0
18,2,-807.5,471.5
18,3,-780.7,465.4
18,4,-753.5,465.5
18,10,-588.9,478.1
18,11,-548.2,481.2
18,12,-498.9,477.1
18,13,-453.0,458.7
18,37,586.2,-141.3
18,38,624.6,-172.5
18,39,652.0,-213.6
18,43,738.5,-393.9
18,44,766.6,-434.6
18,45,805.6,-465.1
18,54,1195.3,-690.1
18,55,1215.7,-701.9
18,55,nan,nan
19,0,-866.0,500.0
19,1,-829.6,478.9
19,2,-791.4,467.9
19,3,-751.9,465.3
19,6,-632.1,472.7
19,7,-588.5,475.5
19,11,-388.9,487.9
19,12,-339.9,480.3
19,13,-295.1,459.1
19,32,527.6,-15.9
19,33,564.2,-49.3
19,34,589.8,-91.8
19,41,745.6,-405.2
19,42,776.7,-443.8
19,43,817.5,-472.0
19,52,1207.2,-697.0
19,53,1207.2,-697.0
19,53,nan,nan
20,0,-866.0,500.0
20,1,-833.1,481.0
20,2,-807.5,471.5
20,3,-780.7,465.4
20,4,-753.4,465.2
20,10,-588.7,475.4
20,11,-548.0,478.0
20,14,-398.3,487.3
20,15,-349.0,482.5
20,16,-303.3,463.8
20,35,519.5,-11.2
20,36,557.8,-42.4
20,37,585.6,-83.4
20,44,741.5,-396.8
20,45,770.2,-437.0
20,46,809.3,-467.3
20,55,1199.1,-692.3
20,56,1219.5,-704.1
20,56,nan,nan
21,0,-866.0,500.0
21,1,-829.6,478.9
21,2,-791.4,467.9
21,3,-751.9,465.6
21,4,-712.1,469.4
21,6,-632.9,480.1
21,7,-589.5,486.0
21,15,-193.1,539.8
21,16,-143.8,535.8
21,17,-97.8,517.4
21,18,-54.1,493.1
21,25,249.0,318.1
21,26,285.7,284.7
21,27,310.8,242.0
21,28,330.5,196.1
21,38,520.0,-266.6
21,39,548.2,-307.4
21,40,587.1,-338.0
21,41,630.0,-363.7
21,54,1192.9,-688.7
21,55,1205.2,-695.8
21,55,nan,nan
22,0,-866.0,500.0
22,1,-833.1,481.0
22,2,-807.5,471.5
22,3,-780.7,465.4
22,4,-753.5,465.5
22,5,-726.0,467.6
22,10,-589.7,486.0
22,11,-549.3,491.4
22,18,-202.5,538.5
22,19,-153.0,537.3
22,20,-106.2,521.6
22,21,-62.2,497.8
22,28,240.9,322.8
22,29,279.3,291.6
22,30,306.7,250.5
22,31,326.9,204.8
22,41,516.5,-257.9
22,42,542.2,-300.1
22,43,579.3,-332.8
22,44,621.8,-359.0
22,57,1184.7,-684.0
22,58,1205.2,-695.8
22,58,nan,nan
23,0,-866.0,500.0
23,1,-829.6,478.9
23,2,-791.4,467.9
23,3,-751.9,465.6
23,4,-712.5,471.2
23,6,-635.8,494.0
23,7,-593.9,506.4
23,17,-114.6,648.9
23,18,-65.2,652.5
23,19,-16.9,641.4
23,20,27.6,619.2
23,27,330.7,444.2
23,28,367.3,410.8
23,29,392.4,368.1
23,30,406.9,320.5
23,42,546.4,-263.1
23,43,567.9,-307.7
23,44,601.7,-344.0
23,45,643.2,-371.4
23,58,1206.2,-696.4
23,59,1218.4,-703.5
23,59,nan,nan
24,0,-866.0,500.0
24,1,-833.1,481.0
24,2,-807.5,471.5
24,3,-780.7,465.4
24,4,-753.5,465.5
24,5,-726.0,467.6
24,10,-594.1,506.4
24,11,-555.0,518.0
24,20,-123.6,646.2
24,21,-74.6,652.6
24,22,-25.9,644.3
24,23,19.4,623.9
24,30,322.5,448.9
24,31,360.9,417.7
24,32,388.4,376.6
24,33,404.7,329.6
24,45,544.2,-254.0
24,46,563.2,-299.6
24,47,594.7,-337.6
24,48,635.1,-366.7
24,61,1198.0,-691.7
24,62,1218.4,-703.5
24,62,nan,nan
25,0,-866.0,500.0
25,1,-829.6,478.9
25,2,-791.4,467.9
25,3,-751.9,465.6
25,4,-712.9,472.2
25,5,-675.8,487.1
25,6,-640.8,506.5
25,7,-602.5,527.7
25,18,-121.5,794.4
25,19,-74.1,808.6
25,20,-24.5,808.2
25,21,22.7,793.1
25,22,66.8,769.7
25,31,456.5,544.7
25,32,493.1,511.4
25,33,518.3,468.6
25,34,529.6,420.4
25,35,532.3,370.6
25,47,542.8,-229.3
25,48,554.2,-277.5
25,49,579.4,-320.2
25,50,616.0,-353.5
25,51,658.3,-380.1
25,64,1221.2,-705.1
25,65,1221.2,-705.1
25,65,nan,nan
26,0,-866.0,500.0
26,1,-833.1,481.0
26,2,-807.5,471.5
26,3,-780.7,465.4
26,4,-753.5,465.5
26,5,-726.0,467.6
26,7,-674.9,487.6
26,10,-602.7,527.6
26,11,-567.0,547.4
26,21,-129.7,789.8
26,22,-83.3,806.7
26,23,-33.9,809.0
26,24,14.0,796.7
26,25,58.7,774.4
26,34,448.4,549.4
26,35,486.7,518.2
26,36,514.2,477.1
26,37,528.3,429.7
26,38,532.2,380.0
26,50,542.6,-219.9
26,51,551.3,-268.6
26,52,573.9,-312.5
26,53,608.6,-347.8
26,54,650.2,-375.4
26,67,1213.1,-700.4
26,68,1213.1,-700.4
26,68,nan,nan
27,0,-866.0,500.0
27,1,-829.6,478.9
27,2,-800.9,451.5
27,3,-779.2,418.4
27,5,-744.1,346.6
27,6,-716.9,317.3
27,7,-680.5,293.6
27,39,705.2,-506.4
27,40,752.4,-521.5
27,41,801.9,-521.9
27,42,851.8,-518.1
27,43,900.8,-524.9
27,44,945.7,-546.0
27,50,1205.5,-696.0
27,51,1217.7,-703.1
27,51,nan,nan
28,0,-866.0,500.0
28,1,-833.1,481.0
28,2,-812.1,463.6
28,3,-793.5,443.4
28,4,-779.8,419.8
28,7,-743.4,345.9
28,8,-724.7,325.7
28,9,-704.5,307.4
28,10,-680.6,293.6
28,11,-645.3,273.3
28,42,697.0,-501.7
28,43,743.2,-519.4
28,44,792.5,-522.6
28,45,842.4,-518.8
28,46,891.7,-522.8
28,47,937.5,-541.3
28,53,1197.3,-691.3
28,54,1217.7,-703.1
28,54,nan,nan
29,0,-866.0,500.0
29,1,-829.6,478.9
29,2,-800.9,451.5
29,3,-779.2,418.4
29,6,-727.3,310.2
29,7,-708.4,270.8
29,8,-686.8,225.7
29,9,-656.3,186.6
29,10,-615.6,158.3
29,34,423.6,-441.7
29,35,470.8,-456.7
29,36,520.4,-457.1
29,40,719.8,-441.9
29,41,768.9,-448.7
29,42,813.7,-469.8
29,51,1203.4,-694.8
29,52,1215.7,-701.9
29,52,nan,nan
30,0,-866.0,500.0
30,1,-833.1,481.0
30,2,-812.1,463.6
30,3,-793.5,443.4
30,4,-779.8,419.8
30,10,-708.5,270.9
30,11,-690.8,234.1
30,12,-662.7,193.5
30,13,-623.8,163.0
30,37,415.5,-437.0
30,38,461.7,-454.6
30,39,511.0,-457.8
30,43,710.4,-442.6
30,44,759.7,-446.6
30,45,805.6,-465.1
30,54,1195.3,-690.1
30,55,1215.7,-701.9
30,55,nan,nan
31,0,-866.0,500.0
31,1,-829.6,478.9
31,2,-800.9,451.5
31,3,-778.9,418.5
31,6,-725.5,311.1
31,7,-706.0,271.9
31,11,-617.0,92.8
31,12,-585.9,54.2
31,13,-545.1,26.0
31,32,277.6,-449.0
31,33,324.8,-464.0
31,34,374.4,-464.9
31,41,723.7,-443.2
31,42,772.7,-450.7
31,43,817.5,-472.0
31,52,1207.2,-697.0
31,53,1207.2,-697.0
31,53,nan,nan
32,0,-866.0,500.0
32,1,-833.1,481.0
32,2,-812.1,463.6
32,3,-793.5,443.4
32,4,-779.6,419.9
32,10,-706.1,272.1
32,11,-687.9,235.6
32,14,-621.1,101.3
32,15,-592.4,61.0
32,16,-553.3,30.7
32,35,269.5,-444.3
32,36,315.7,-461.9
32,37,365.0,-465.5
32,44,714.3,-443.7
32,45,763.6,-448.5
32,46,809.3,-467.3
32,55,1199.1,-692.3
32,56,1219.5,-704.1
32,56,nan,nan
33,0,-866.0,500.0
33,1,-829.6,478.9
33,2,-800.9,451.5
33,3,-779.2,418.4
33,4,-762.5,382.0
33,6,-732.2,308.0
33,7,-715.6,267.5
33,15,-564.0,-102.6
33,16,-535.9,-143.4
33,17,-496.9,-174.0
33,18,-454.1,-199.7
33,25,-151.0,-374.7
33,26,-103.7,-389.8
33,27,-54.2,-390.2
33,28,-4.6,-384.3
33,38,490.9,-317.0
33,39,540.3,-321.0
33,40,586.3,-339.4
33,41,630.0,-363.7
33,54,1192.9,-688.7
33,55,1205.2,-695.8
33,55,nan,nan
34,0,-866.0,500.0
34,1,-833.1,481.0
34,2,-812.1,463.6
34,3,-793.5,443.4
34,4,-779.8,419.8
34,5,-768.0,395.0
34,10,-715.7,267.7
34,11,-700.2,230.0
34,18,-567.6,-93.9
34,19,-541.8,-136.1
34,20,-504.8,-168.9
34,21,-462.2,-195.0
34,28,-159.1,-370.0
34,29,-112.9,-387.7
34,30,-63.6,-390.9
34,31,-13.9,-385.5
34,41,481.6,-318.3
34,42,531.0,-319.5
34,43,577.9,-335.2
34,44,621.8,-359.0
34,57,1184.7,-684.0
34,58,1205.2,-695.8
34,58,nan,nan
35,0,-866.0,500.0
35,1,-829.6,478.9
35,2,-800.9,451.5
35,3,-779.2,418.4
35,4,-764.3,381.5
35,6,-745.7,303.7
35,7,-735.5,261.1
35,17,-619.3,-225.2
35,18,-597.7,-269.8
35,19,-564.0,-306.0
35,20,-522.4,-333.5
35,27,-219.3,-508.5
35,28,-172.1,-523.5
35,29,-122.6,-523.9
35,30,-74.1,-512.6
35,42,501.0,-341.6
35,43,550.4,-338.0
35,44,598.7,-349.1
35,45,643.2,-371.4
35,58,1206.2,-696.4
35,59,1218.4,-703.5
35,59,nan,nan
36,0,-866.0,500.0
36,1,-833.1,481.0
36,2,-812.1,463.6
36,3,-793.5,443.4
36,4,-779.8,419.8
36,5,-768.0,395.0
36,10,-735.6,261.3
36,11,-726.1,221.6
36,20,-621.5,-216.0
36,21,-602.5,-261.7
36,22,-570.9,-299.7
36,23,-530.6,-328.8
36,30,-227.5,-503.8
36,31,-181.3,-521.4
36,32,-131.9,-524.6
36,33,-83.1,-515.3
36,45,492.0,-344.3
36,46,541.0,-337.9
36,47,589.8,-346.2
36,48,635.1,-366.7
36,61,1198.0,-691.7
36,62,1218.4,-703.5
36,62,nan,nan
37,0,-866.0,500.0
37,1,-829.6,478.9
37,2,-800.9,451.5
37,3,-779.2,418.4
37,4,-765.3,381.3
37,5,-759.8,341.7
37,6,-759.1,301.7
37,7,-758.3,258.0
37,18,-748.7,-292.0
37,19,-737.3,-340.2
37,20,-712.1,-382.9
37,21,-675.5,-416.2
37,22,-633.2,-442.7
37,31,-243.5,-667.7
37,32,-196.3,-682.7
37,33,-146.7,-683.1
37,34,-99.3,-668.9
37,35,-54.8,-646.3
37,47,470.0,-355.4
37,48,517.4,-341.2
37,49,567.0,-341.6
37,50,614.2,-356.7
37,51,658.3,-380.1
37,64,1221.2,-705.1
37,65,1221.2,-705.1
37,65,nan,nan
38,0,-866.0,500.0
38,1,-833.1,481.0
38,2,-812.1,463.6
38,3,-793.5,443.4
38,4,-779.8,419.8
38,5,-768.0,395.0
38,7,-759.7,340.7
38,10,-758.3,258.1
38,11,-757.6,217.4
38,21,-748.9,-282.6
38,22,-740.2,-331.2
38,23,-717.6,-375.2
38,24,-682.9,-410.5
38,25,-641.3,-438.0
38,34,-251.6,-663.0
38,35,-205.4,-680.7
38,36,-156.1,-683.9
38,37,-108.0,-672.3
38,38,-63.0,-650.9
38,50,461.8,-359.9
38,51,508.2,-343.1
38,52,557.6,-340.8
38,53,605.5,-353.1
38,54,650.2,-375.4
38,67,1213.1,-700.4
38,68,1213.1,-700.4
38,68,nan,nan
39,0,-866.0,500.0
39,1,-833.1,481.0
39,13,-624.6,360.6
39,14,-601.4,347.2
39,15,-560.7,323.7
39,55,1171.4,-676.3
39,56,1212.4,-700.0
39,56,nan,nan
40,0,-866.0,500.0
40,1,-833.1,481.0
40,2,-819.0,472.8
40,19,-634.9,366.6
40,20,-622.1,359.2
40,21,-591.8,341.7
40,62,1183.4,-683.2
40,63,1212.4,-700.0
40,63,nan,nan


==> data/trajectories/triangle_fishing/alfa.csv <==
traj,time,x,y
0,0,0.0,-1000.0
0,48,0.0,1400.0
0,49,0.0,1400.0
0,49,nan,nan
1,0,0.0,-1000.0
1,1,0.0,-950.0
1,2,-14.8,-902.2
1,4,-71.2,-819.7
1,5,-86.0,-771.9
1,38,-86.0,878.1
1,39,-71.2,925.8
1,41,-14.8,1008.4
1,42,-0.0,1056.1
1,49,0.0,1406.1
1,50,0.0,1406.1
1,50,nan,nan
2,0,0.0,-1000.0
2,1,0.0,-950.0
2,2,-14.8,-902.2
2,7,-155.9,-695.9
2,8,-170.7,-648.1
2,33,-170.7,601.9
2,34,-155.9,649.6
2,39,-14.8,856.0
2,40,-0.0,903.7
2,50,0.0,1403.7
2,51,0.0,1403.7
2,51,nan,nan
3,0,0.0,-1000.0
3,1,0.0,-950.0
3,2,-14.8,-902.2
3,10,-235.9,-568.9
3,11,-250.0,-520.9
3,31,-250.0,479.1
3,32,-235.2,526.8
3,40,-14.1,860.1
3,41,0.0,908.1
3,51,0.0,1408.1
3,52,0.0,1408.1
3,52,nan,nan
4,0,0.0,-1000.0
4,1,0.0,-950.0
4,2,-14.8,-902.2
4,3,-43.0,-861.0
4,14,-379.5,-425.9
4,15,-397.1,-379.1
4,16,-400.0,-329.2
4,24,-400.0,70.8
4,25,-385.2,118.6
4,26,-357.0,159.8
4,37,-20.5,594.9
4,38,-2.9,641.7
4,39,0.0,691.6
4,53,0.0,1391.6
4,54,0.0,1391.6
4,54,nan,nan
5,0,0.0,-1000.0
5,1,0.0,-950.0
5,2,-14.8,-902.2
5,3,-43.0,-861.0
5,16,-514.9,-414.0
5,17,-539.5,-370.4
5,18,-550.0,-321.5
5,26,-550.0,78.5
5,27,-535.2,126.2
5,28,-507.0,167.5
5,41,-35.1,614.5
5,42,-10.5,658.0
5,43,0.0,706.9
5,57,0.0,1406.9
5,58,0.0,1406.9
5,58,nan,nan
6,0,0.0,-1000.0
6,1,0.0,-950.0
6,2,-14.8,-902.2
6,3,-43.0,-861.0
6,4,-82.2,-829.9
6,17,-639.4,-495.1
6,18,-672.7,-457.9
6,19,-693.5,-412.4
6,20,-700.0,-362.9
6,30,-700.0,137.1
6,31,-685.2,184.9
6,32,-657.0,226.2
6,33,-617.8,257.3
6,46,-60.6,592.0
6,47,-27.3,629.3
6,48,-6.5,674.7
6,49,0.0,724.3
6,63,0.0,1424.3
6,64,0.0,1424.3
6,64,nan,nan
7,0,0.0,-1000.0
7,1,0.0,-950.0
7,2,14.8,-902.2
7,4,71.2,-819.7
7,5,86.0,-771.9
7,38,86.0,878.1
7,39,71.2,925.8
7,41,14.8,1008.4
7,42,0.0,1056.1
7,49,0.0,1406.1
7,50,0.0,1406.1
7,50,nan,nan
8,0,0.0,-1000.0
8,1,0.0,-950.0
8,2,14.8,-902.2
8,7,155.9,-695.9
8,8,170.7,-648.1
8,33,170.7,601.9
8,34,155.9,649.6
8,39,14.8,856.0
8,40,0.0,903.7
8,50,0.0,1403.7
8,51,0.0,1403.7
8,51,nan,nan
9,0,0.0,-1000.0
9,1,0.0,-950.0
9,2,14.8,-902.2
9,10,235.9,-568.9
9,11,250.0,-520.9
9,31,250.0,479.1
9,32,235.2,526.8
9,40,14.1,860.1
9,41,0.0,908.1
9,51,0.0,1408.1
9,52,0.0,1408.1
9,52,nan,nan
10,0,0.0,-1000.0
10,1,0.0,-950.0
10,2,14.8,-902.2
10,3,43.0,-861.0
10,14,379.5,-425.9
10,15,397.1,-379.1
10,16,400.0,-329.2
10,24,400.0,70.8
10,25,385.2,118.6
10,26,357.0,159.8
10,37,20.5,594.9
10,38,2.9,641.7
10,39,0.0,691.6
10,53,0.0,1391.6
10,54,0.0,1391.6
10,54,nan,nan
11,0,0.0,-1000.0
11,1,0.0,-950.0
11,2,14.8,-902.2
11,3,43.0,-861.0
11,16,514.9,-414.0
11,17,539.5,-370.4
11,18,550.0,-321.5
11,26,550.0,78.5
11,27,535.2,126.2
11,28,507.0,167.5
11,41,35.1,614.5
11,42,10.5,658.0
11,43,-0.0,706.9
11,57,-0.0,1406.9
11,58,-0.0,1406.9
11,58,nan,nan
12,0,0.0,-1000.0
12,1,0.0,-950.0
12,2,14.8,-902.2
12,3,43.0,-861.0
12,4,82.2,-829.9
12,17,639.4,-495.1
12,18,672.7,-457.9
12,19,693.5,-412.4
12,20,700.0,-362.9
12,30,700.0,137.1
12,31,685.2,184.9
12,32,657.0,226.2
12,33,617.8,257.3
12,46,60.6,592.0
12,47,27.3,629.3
12,48,6.5,674.7
12,49,0.0,724.3
12,63,0.0,1424.3
12,64,0.0,1424.3
12,64,nan,nan
13,0,0.0,-1000.0
13,1,0.0,-957.9
13,6,0.0,-757.9
13,7,0.0,-714.2
13,49,0.0,1385.8
13,50,0.0,1400.0
13,50,nan,nan
14,0,0.0,-1000.0
14,1,0.0,-961.9
14,10,0.0,-714.4
14,11,0.0,-673.6
14,52,0.0,1376.4
14,53,0.0,1400.0
14,53,nan,nan
15,0,0.0,-1000.0
15,1,0.0,-957.9
15,2,-9.5,-919.3
15,3,-27.3,-884.0
15,5,-71.9,-817.7
15,6,-83.7,-779.5
15,7,-86.0,-736.1
15,39,-86.0,863.9
15,40,-75.4,912.3
15,41,-51.0,955.4
15,42,-22.8,996.7
15,43,-4.2,1042.6
15,44,-0.0,1092.0
15,50,0.0,1392.0
15,51,0.0,1406.1
15,51,nan,nan
16,0,0.0,-1000.0
16,1,0.0,-961.9
16,2,-4.6,-935.1
16,3,-12.7,-908.8
16,4,-26.4,-885.3
16,7,-72.1,-816.8
16,8,-80.3,-790.5
16,9,-86.0,-763.9
16,10,-86.0,-736.3
16,11,-86.0,-695.5
16,42,-86.0,854.5
16,43,-78.2,903.3
16,44,-56.3,947.7
16,45,-28.1,988.9
16,46,-7.0,1033.6
16,47,-0.0,1082.6
16,53,0.0,1382.6
16,54,0.0,1406.1
16,54,nan,nan
17,0,0.0,-1000.0
17,1,0.0,-957.9
17,2,-9.5,-919.3
17,3,-27.3,-884.0
17,6,-95.0,-785.0
17,7,-119.7,-748.9
17,8,-147.9,-707.6
17,9,-166.5,-661.7
17,10,-170.7,-612.3
17,34,-170.7,587.7
17,35,-160.1,636.1
17,36,-135.7,679.2
17,40,-22.8,844.3
17,41,-4.2,890.2
17,42,-0.0,939.6
17,51,0.0,1389.6
17,52,0.0,1403.7
17,52,nan,nan
18,0,0.0,-1000.0
18,1,0.0,-961.9
18,2,-4.6,-935.1
18,3,-12.7,-908.8
18,4,-26.4,-885.3
18,10,-119.6,-749.0
18,11,-142.6,-715.3
18,12,-163.8,-670.6
18,13,-170.7,-621.7
18,37,-170.7,578.3
18,38,-162.9,627.1
18,39,-141.0,671.5
18,43,-28.1,836.5
18,44,-7.0,881.2
18,45,-0.0,930.2
18,54,0.0,1380.2
18,55,0.0,1403.7
18,55,nan,nan
19,0,0.0,-1000.0
19,1,0.0,-957.9
19,2,-9.5,-919.3
19,3,-27.0,-883.8
19,6,-93.3,-783.8
19,7,-117.5,-747.4
19,11,-228.1,-580.7
19,12,-246.0,-534.5
19,13,-250.0,-485.1
19,32,-250.0,464.9
19,33,-239.4,513.3
19,34,-215.4,556.7
19,41,-21.9,848.3
19,42,-4.0,894.5
19,43,0.0,944.0
19,52,0.0,1394.0
19,53,0.0,1394.0
19,53,nan,nan
20,0,0.0,-1000.0
20,1,0.0,-961.9
20,2,-4.6,-935.1
20,3,-12.7,-908.8
20,4,-26.2,-885.1
20,10,-117.4,-747.5
20,11,-140.0,-713.5
20,14,-222.9,-588.5
20,15,-243.4,-543.5
20,16,-250.0,-494.5
20,35,-250.0,455.5
20,36,-242.2,504.3
20,37,-220.6,548.9
20,44,-27.1,840.5
20,45,-6.6,885.5
20,46,0.0,934.6
20,55,0.0,1384.6
20,56,0.0,1408.1
20,56,nan,nan
21,0,0.0,-1000.0
21,1,0.0,-957.9
21,2,-9.5,-919.3
21,3,-27.3,-884.0
21,4,-50.4,-851.4
21,6,-99.4,-788.1
21,7,-126.1,-753.5
21,15,-370.9,-437.1
21,16,-392.1,-392.4
21,17,-399.2,-343.3
21,18,-400.0,-293.4
21,25,-400.0,56.6
21,26,-389.4,105.0
21,27,-365.0,148.1
21,28,-335.1,188.2
21,38,-29.1,583.7
21,39,-7.9,628.4
21,40,-0.8,677.5
21,41,0.0,727.4
21,54,0.0,1377.4
21,55,0.0,1391.6
21,55,nan,nan
22,0,0.0,-1000.0
22,1,0.0,-961.9
22,2,-4.6,-935.1
22,3,-12.7,-908.8
22,4,-26.4,-885.3
22,5,-41.9,-862.6
22,10,-126.0,-753.7
22,11,-151.0,-721.4
22,18,-365.1,-444.6
22,19,-388.8,-401.2
22,20,-398.6,-352.7
22,21,-400.0,-302.8
22,28,-400.0,47.2
22,29,-392.2,96.1
22,30,-370.3,140.4
22,31,-340.8,180.7
22,41,-34.9,576.2
22,42,-11.2,619.6
22,43,-1.4,668.1
22,44,0.0,718.0
22,57,0.0,1368.0
22,58,0.0,1391.6
22,58,nan,nan
23,0,0.0,-1000.0
23,1,0.0,-957.9
23,2,-9.5,-919.3
23,3,-27.3,-884.0
23,4,-51.8,-852.6
23,6,-109.9,-797.6
23,7,-141.6,-767.6
23,17,-504.7,-423.7
23,18,-532.5,-382.8
23,19,-547.0,-335.4
23,20,-550.0,-285.7
23,27,-550.0,64.3
23,28,-539.4,112.7
23,29,-515.0,155.8
23,30,-481.0,192.1
23,42,-45.3,604.7
23,43,-17.5,645.7
23,44,-3.0,693.1
23,45,0.0,742.8
23,58,0.0,1392.8
23,59,0.0,1406.9
23,59,nan,nan
24,0,0.0,-1000.0
24,1,0.0,-961.9
24,2,-4.6,-935.1
24,3,-12.7,-908.8
24,4,-26.4,-885.3
24,5,-41.9,-862.6
24,10,-141.5,-767.7
24,11,-171.1,-739.6
24,20,-497.8,-430.2
24,21,-527.9,-390.9
24,22,-545.0,-344.6
24,23,-550.0,-295.1
24,30,-550.0,54.9
24,31,-542.2,103.7
24,32,-520.3,148.0
24,33,-487.8,185.7
24,45,-52.2,598.3
24,46,-22.1,637.5
24,47,-5.0,683.9
24,48,0.0,733.4
24,61,0.0,1383.4
24,62,0.0,1406.9
24,62,nan,nan
25,0,0.0,-1000.0
25,1,0.0,-957.9
25,2,-9.5,-919.3
25,3,-27.3,-884.0
25,4,-52.5,-853.4
25,5,-84.0,-828.8
25,6,-118.3,-808.2
25,7,-155.8,-785.7
25,18,-627.2,-502.4
25,19,-663.3,-468.4
25,20,-687.6,-425.3
25,21,-698.2,-376.9
25,22,-700.0,-327.0
25,31,-700.0,123.0
25,32,-689.4,171.4
25,33,-665.0,214.5
25,34,-628.9,248.5
25,35,-587.1,275.7
25,47,-72.8,584.7
25,48,-36.7,618.7
25,49,-12.4,661.8
25,50,-1.8,710.3
25,51,0.0,760.1
25,64,0.0,1410.1
25,65,0.0,1410.1
25,65,nan,nan
26,0,0.0,-1000.0
26,1,0.0,-961.9
26,2,-4.6,-935.1
26,3,-12.7,-908.8
26,4,-26.4,-885.3
26,5,-41.9,-862.6
26,7,-84.8,-828.3
26,10,-155.6,-785.8
26,11,-190.6,-764.8
26,21,-619.2,-507.3
26,22,-657.0,-475.4
26,23,-683.7,-433.8
26,24,-697.0,-386.2
26,25,-700.0,-336.4
26,34,-700.0,113.6
26,35,-692.2,162.4
26,36,-670.3,206.7
26,37,-636.3,242.6
26,38,-595.2,270.9
26,50,-80.8,579.9
26,51,-43.0,611.7
26,52,-16.3,653.3
26,53,-3.0,700.9
26,54,0.0,750.7
26,67,0.0,1400.7
26,68,0.0,1400.7
26,68,nan,nan
27,0,0.0,-1000.0
27,1,0.0,-957.9
27,2,9.5,-919.3
27,3,27.3,-884.0
27,5,71.9,-817.7
27,6,83.7,-779.5
27,7,86.0,-736.1
27,39,86.0,863.9
27,40,75.4,912.3
27,41,51.0,955.4
27,42,22.8,996.7
27,43,4.2,1042.6
27,44,0.0,1092.0
27,50,0.0,1392.0
27,51,0.0,1406.1
27,51,nan,nan
28,0,0.0,-1000.0
28,1,0.0,-961.9
28,2,4.6,-935.1
28,3,12.7,-908.8
28,4,26.4,-885.3
28,7,72.1,-816.8
28,8,80.3,-790.5
28,9,86.0,-763.9
28,10,86.0,-736.3
28,11,86.0,-695.5
28,42,86.0,854.5
28,43,78.2,903.3
28,44,56.3,947.7
28,45,28.1,988.9
28,46,7.0,1033.6
28,47,0.0,1082.6
28,53,0.0,1382.6
28,54,0.0,1406.1
28,54,nan,nan
29,0,0.0,-1000.0
29,1,0.0,-957.9
29,2,9.5,-919.3
29,3,27.3,-884.0
29,6,95.0,-785.0
29,7,119.7,-748.9
29,8,147.9,-707.6
29,9,166.5,-661.7
29,10,170.7,-612.3
29,34,170.7,587.7
29,35,160.1,636.1
29,36,135.7,679.2
29,40,22.8,844.3
29,41,4.2,890.2
29,42,0.0,939.6
29,51,0.0,1389.6
29,52,0.0,1403.7
29,52,nan,nan
30,0,0.0,-1000.0
30,1,0.0,-961.9
30,2,4.6,-935.1
30,3,12.7,-908.8
30,4,26.4,-885.3
30,10,119.6,-749.0
30,11,142.6,-715.3
30,12,163.8,-670.6
30,13,170.7,-621.7
30,37,170.7,578.3
30,38,162.9,627.1
30,39,141.0,671.5
30,43,28.1,836.5
30,44,7.0,881.2
30,45,0.0,930.2
30,54,0.0,1380.2
30,55,0.0,1403.7
30,55,nan,nan
31,0,0.0,-1000.0
31,1,0.0,-957.9
31,2,9.5,-919.3
31,3,27.0,-883.8
31,6,93.3,-783.8
31,7,117.5,-747.4
31,11,228.1,-580.7
31,12,246.0,-534.5
31,13,250.0,-485.1
31,32,250.0,464.9
31,33,239.4,513.3
31,34,215.4,556.7
31,41,21.9,848.3
31,42,4.0,894.5
31,43,0.0,944.0
31,52,0.0,1394.0
31,53,0.0,1394.0
31,53,nan,nan
32,0,0.0,-1000.0
32,1,0.0,-961.9
32,2,4.6,-935.1
32,3,12.7,-908.8
32,4,26.2,-885.1
32,10,117.4,-747.5
32,11,140.0,-713.5
32,14,222.9,-588.5
32,15,243.4,-543.5
32,16,250.0,-494.5
32,35,250.0,455.5
32,36,242.2,504.3
32,37,220.6,548.9
32,44,27.1,840.5
32,45,6.6,885.5
32,46,0.0,934.6
32,55,0.0,1384.6
32,56,0.0,1408.1
32,56,nan,nan
33,0,0.0,-1000.0
33,1,0.0,-957.9
33,2,9.5,-919.3
33,3,27.3,-884.0
33,4,50.4,-851.4
33,6,99.4,-788.1
33,7,126.1,-753.5
33,15,370.9,-437.1
33,16,392.1,-392.4
33,17,399.2,-343.3
33,18,400.0,-293.4
33,25,400.0,56.6
33,26,389.4,105.0
33,27,365.0,148.1
33,28,335.1,188.2
33,38,29.1,583.7
33,39,7.9,628.4
33,40,0.8,677.5
33,41,0.0,727.4
33,54,0.0,1377.4
33,55,0.0,1391.6
33,55,nan,nan
34,0,0.0,-1000.0
34,1,0.0,-961.9
34,2,4.6,-935.1
34,3,12.7,-908.8
34,4,26.4,-885.3
34,5,41.9,-862.6
34,10,126.0,-753.7
34,11,151.0,-721.4
34,18,365.1,-444.6
34,19,388.8,-401.2
34,20,398.6,-352.7
34,21,400.0,-302.8
34,28,400.0,47.2
34,29,392.2,96.1
34,30,370.3,140.4
34,31,340.8,180.7
34,41,34.9,576.2
34,42,11.2,619.6
34,43,1.4,668.1
34,44,0.0,718.0
34,57,0.0,1368.0
34,58,0.0,1391.6
34,58,nan,nan
35,0,0.0,-1000.0
35,1,0.0,-957.9
35,2,9.5,-919.3
35,3,27.3,-884.0
35,4,51.8,-852.6
35,6,109.9,-797.6
35,7,141.6,-767.6
35,17,504.7,-423.7
35,18,532.5,-382.8
35,19,547.0,-335.4
35,20,550.0,-285.7
35,27,550.0,64.3
35,28,539.4,112.7
35,29,515.0,155.8
35,30,481.0,192.1
35,42,45.3,604.7
35,43,17.5,645.7
35,44,3.0,693.1
35,45,-0.0,742.8
35,58,-0.0,1392.8
35,59,-0.0,1406.9
35,59,nan,nan
36,0,0.0,-1000.0
36,1,0.0,-961.9
36,2,4.6,-935.1
36,3,12.7,-908.8
36,4,26.4,-885.3
36,5,41.9,-862.6
36,10,141.5,-767.7
36,11,171.1,-739.6
36,20,497.8,-430.2
36,21,527.9,-390.9
36,22,545.0,-344.6
36,23,550.0,-295.1
36,30,550.0,54.9
36,31,542.2,103.7
36,32,520.3,148.0
36,33,487.8,185.7
36,45,52.2,598.3
36,46,22.1,637.5
36,47,5.0,683.9
36,48,-0.0,733.4
36,61,-0.0,1383.4
36,62,-0.0,1406.9
36,62,nan,nan
37,0,0.0,-1000.0
37,1,0.0,-957.9
37,2,9.5,-919.3
37,3,27.3,-884.0
37,4,52.5,-853.4
37,5,84.0,-828.8
37,6,118.3,-808.2
37,7,155.8,-785.7
37,18,627.2,-502.4
37,19,663.3,-468.4
37,20,687.6,-425.3
37,21,698.2,-376.9
37,22,700.0,-327.0
37,31,700.0,123.0
37,32,689.4,171.4
37,33,665.0,214.5
37,34,628.9,248.5
37,35,587.1,275.7
37,47,72.8,584.7
37,48,36.7,618.7
37,49,12.4,661.8
37,50,1.8,710.3
37,51,0.0,760.1
37,64,0.0,1410.1
37,65,0.0,1410.1
37,65,nan,nan
38,0,0.0,-1000.0
38,1,0.0,-961.9
38,2,4.6,-935.1
38,3,12.7,-908.8
38,4,26.4,-885.3
38,5,41.9,-862.6
38,7,84.8,-828.3
38,10,155.6,-785.8
38,11,190.6,-764.8
38,21,619.2,-507.3
38,22,657.0,-475.4
38,23,683.7,-433.8
38,24,697.0,-386.2
38,25,700.0,-336.4
38,34,700.0,113.6
38,35,692.2,162.4
38,36,670.3,206.7
38,37,636.3,242.6
38,38,595.2,270.9
38,50,80.8,579.9
38,51,43.0,611.7
38,52,16.3,653.3
38,53,3.0,700.9
38,54,0.0,750.7
38,67,0.0,1400.7
38,68,0.0,1400.7
38,68,nan,nan
39,0,0.0,-1000.0
39,1,0.0,-962.0
39,13,0.0,-721.2
39,14,0.0,-694.4
39,15,0.0,-647.4
39,55,0.0,1352.6
39,56,0.0,1400.0
39,56,nan,nan
40,0,0.0,-1000.0
40,1,0.0,-962.0
40,2,0.0,-945.7
40,19,0.0,-733.2
40,20,0.0,-718.4
40,21,0.0,-683.4
40,62,0.0,1366.4
40,63,0.0,1400.0
40,63,nan,nan


==> data/trajectories/triangle_fishing/bravo.csv <==
traj,time,x,y
0,0,866.0,500.0
0,48,-1212.4,-700.0
0,49,-1212.4,-700.0
0,49,nan,nan
1,0,866.0,500.0
1,1,822.7,475.0
1,2,788.7,438.3
1,4,745.5,348.2
1,5,711.5,311.5
1,38,-717.4,-513.5
1,39,-766.2,-524.6
1,41,-865.9,-517.0
1,42,-914.6,-528.1
1,49,-1217.7,-703.1
1,50,-1217.7,-703.1
1,50,nan,nan
2,0,866.0,500.0
2,1,822.7,475.0
2,2,788.7,438.3
2,7,680.6,212.9
2,8,646.7,176.2
2,33,-435.9,-448.8
2,34,-484.6,-459.9
2,39,-733.9,-440.8
2,40,-782.7,-451.9
2,50,-1215.7,-701.9
2,51,-1215.7,-701.9
2,51,nan,nan
3,0,866.0,500.0
3,1,822.7,475.0
3,2,788.7,438.3
3,10,610.6,80.2
3,11,576.1,44.0
3,31,-289.9,-456.0
3,32,-338.6,-467.1
3,40,-737.9,-442.3
3,41,-786.5,-454.1
3,51,-1219.5,-704.1
3,52,-1219.5,-704.1
3,52,nan,nan
4,0,866.0,500.0
4,1,822.7,475.0
4,2,788.7,438.3
4,3,767.1,393.2
4,14,558.6,-115.7
4,15,526.9,-154.3
4,16,485.1,-181.8
4,24,138.7,-381.8
4,25,89.9,-392.9
4,26,40.1,-389.1
4,37,-504.9,-315.1
4,38,-554.2,-323.4
4,39,-598.9,-345.8
4,53,-1205.2,-695.8
4,54,-1205.2,-695.8
4,54,nan,nan
5,0,866.0,500.0
5,1,822.7,475.0
5,2,788.7,438.3
5,3,767.1,393.2
5,16,616.0,-238.9
5,17,590.5,-282.0
5,18,553.5,-315.5
5,26,207.1,-515.5
5,27,158.3,-526.6
5,28,108.4,-522.8
5,41,-514.6,-337.6
5,42,-564.6,-338.2
5,43,-612.2,-353.5
5,57,-1218.4,-703.5
5,58,-1218.4,-703.5
5,58,nan,nan
6,0,866.0,500.0
6,1,822.7,475.0
6,2,788.7,438.3
6,3,767.1,393.2
6,4,759.8,343.8
6,17,748.5,-306.1
6,18,732.9,-353.6
6,19,703.9,-394.4
6,20,664.2,-424.8
6,30,231.2,-674.8
6,31,182.5,-685.9
6,32,132.6,-682.1
6,33,86.1,-663.7
6,46,-482.4,-348.5
6,47,-531.3,-338.3
6,48,-581.1,-343.0
6,49,-627.3,-362.1
6,63,-1233.5,-712.1
6,64,-1233.5,-712.1
6,64,nan,nan
7,0,866.0,500.0
7,1,822.7,475.0
7,2,774.0,463.9
7,4,674.3,471.5
7,5,625.5,460.5
7,38,-803.4,-364.5
7,39,-837.4,-401.2
7,41,-880.7,-491.4
7,42,-914.6,-528.1
7,49,-1217.7,-703.1
7,50,-1217.7,-703.1
7,50,nan,nan
8,0,866.0,500.0
8,1,822.7,475.0
8,2,774.0,463.9
8,7,524.7,483.0
8,8,475.9,471.9
8,33,-606.6,-153.1
8,34,-640.6,-189.8
8,39,-748.7,-415.2
8,40,-782.7,-451.9
8,50,-1215.7,-701.9
8,51,-1215.7,-701.9
8,51,nan,nan
9,0,866.0,500.0
9,1,822.7,475.0
9,2,774.0,463.9
9,10,374.7,488.8
9,11,326.1,477.0
9,31,-539.9,-23.0
9,32,-573.9,-59.7
9,40,-752.0,-417.9
9,41,-786.5,-454.1
9,51,-1219.5,-704.1
9,52,-1219.5,-704.1
9,52,nan,nan
10,0,866.0,500.0
10,1,822.7,475.0
10,2,774.0,463.9
10,3,724.1,467.7
10,14,179.1,541.7
10,15,129.8,533.4
10,16,85.1,511.0
10,24,-261.3,311.0
10,25,-295.3,274.3
10,26,-316.9,229.2
10,37,-525.4,-279.7
10,38,-557.2,-318.3
10,39,-598.9,-345.8
10,53,-1205.2,-695.8
10,54,-1205.2,-695.8
10,54,nan,nan
11,0,866.0,500.0
11,1,822.7,475.0
11,2,774.0,463.9
11,3,724.1,467.7
11,16,101.1,652.9
11,17,51.1,652.4
11,18,3.5,637.1
11,26,-342.9,437.1
11,27,-376.9,400.4
11,28,-398.5,355.3
11,41,-549.7,-276.9
11,42,-575.2,-319.9
11,43,-612.2,-353.5
11,57,-1218.4,-703.5
11,58,-1218.4,-703.5
11,58,nan,nan
12,0,866.0,500.0
12,1,822.7,475.0
12,2,774.0,463.9
12,3,724.1,467.7
12,4,677.6,486.1
12,17,109.1,801.3
12,18,60.2,811.5
12,19,10.4,806.8
12,20,-35.8,787.6
12,30,-468.8,537.6
12,31,-502.8,501.0
12,32,-524.4,455.9
12,33,-531.7,406.4
12,46,-543.0,-243.5
12,47,-558.6,-291.0
12,48,-587.6,-331.8
12,49,-627.3,-362.1
12,63,-1233.5,-712.1
12,64,-1233.5,-712.1
12,64,nan,nan
13,0,866.0,500.0
13,1,829.6,479.0
13,6,656.4,379.0
13,7,618.5,357.1
13,49,-1200.2,-692.9
13,50,-1212.4,-700.0
13,50,nan,nan
14,0,866.0,500.0
14,1,833.0,481.0
14,10,618.6,357.2
14,11,583.3,336.8
14,52,-1192.0,-688.2
14,53,-1212.4,-700.0
14,53,nan,nan
15,0,866.0,500.0
15,1,829.6,478.9
15,2,800.9,451.5
15,3,779.2,418.4
15,5,744.1,346.6
15,6,716.9,317.3
15,7,680.5,293.6
15,39,-705.2,-506.4
15,40,-752.4,-521.5
15,41,-801.9,-521.9
15,42,-851.8,-518.1
15,43,-900.8,-524.9
15,44,-945.7,-546.0
15,50,-1205.5,-696.0
15,51,-1217.7,-703.1
15,51,nan,nan
16,0,866.0,500.0
16,1,833.1,481.0
16,2,812.1,463.6
16,3,793.5,443.4
16,4,779.8,419.8
16,7,743.4,345.9
16,8,724.7,325.7
16,9,704.5,307.4
16,10,680.6,293.6
16,11,645.3,273.3
16,42,-697.0,-501.7
16,43,-743.2,-519.4
16,44,-792.5,-522.6
16,45,-842.4,-518.8
16,46,-891.7,-522.8
16,47,-937.5,-541.3
16,53,-1197.3,-691.3
16,54,-1217.7,-703.1
16,54,nan,nan
17,0,866.0,500.0
17,1,829.6,478.9
17,2,800.9,451.5
17,3,779.2,418.4
17,6,727.3,310.2
17,7,708.4,270.8
17,8,686.8,225.7
17,9,656.3,186.6
17,10,615.6,158.3
17,34,-423.6,-441.7
17,35,-470.8,-456.7
17,36,-520.4,-457.1
17,40,-719.8,-441.9
17,41,-768.9,-448.7
17,42,-813.7,-469.8
17,51,-1203.4,-694.8
17,52,-1215.7,-701.9
17,52,nan,nan
18,0,866.0,500.0
18,1,833.1,481.0
18,2,812.1,463.6
18,3,793.5,443.4
18,4,779.8,419.8
18,10,708.5,270.9
18,11,690.8,234.1
18,12,662.7,193.5
18,13,623.8,163.0
18,37,-415.5,-437.0
18,38,-461.7,-454.6
18,39,-511.0,-457.8
18,43,-710.4,-442.6
18,44,-759.7,-446.6
18,45,-805.6,-465.1
18,54,-1195.3,-690.1
18,55,-1215.7,-701.9
18,55,nan,nan
19,0,866.0,500.0
19,1,829.6,478.9
19,2,800.9,451.5
19,3,778.9,418.5
19,6,725.5,311.1
19,7,706.0,271.9
19,11,617.0,92.8
19,12,585.9,54.2
19,13,545.1,26.0
19,32,-277.6,-449.0
19,33,-324.8,-464.0
19,34,-374.4,-464.9
19,41,-723.7,-443.2
19,42,-772.7,-450.7
19,43,-817.5,-472.0
19,52,-1207.2,-697.0
19,53,-1207.2,-697.0
19,53,nan,nan
20,0,866.0,500.0
20,1,833.1,481.0
20,2,812.1,463.6
20,3,793.5,443.4
20,4,779.6,419.9
20,10,706.1,272.1
20,11,687.9,235.6
20,14,621.1,101.3
20,15,592.4,61.0
20,16,553.3,30.7
20,35,-269.5,-444.3
20,36,-315.7,-461.9
20,37,-365.0,-465.5
20,44,-714.3,-443.7
20,45,-763.6,-448.5
20,46,-809.3,-467.3
20,55,-1199.1,-692.3
20,56,-1219.5,-704.1
20,56,nan,nan
21,0,866.0,500.0
21,1,829.6,478.9
21,2,800.9,451.5
21,3,779.2,418.4
21,4,762.5,382.0
21,6,732.2,308.0
21,7,715.6,267.5
21,15,564.0,-102.6
21,16,535.9,-143.4
21,17,496.9,-174.0
21,18,454.1,-199.7
21,25,151.0,-374.7
21,26,103.7,-389.8
21,27,54.2,-390.2
21,28,4.6,-384.3
21,38,-490.9,-317.0
21,39,-540.3,-321.0
21,40,-586.3,-339.4
21,41,-630.0,-363.7
21,54,-1192.9,-688.7
21,55,-1205.2,-695.8
21,55,nan,nan
22,0,866.0,500.0
22,1,833.1,481.0
22,2,812.1,463.6
22,3,793.5,443.4
22,4,779.8,419.8
22,5,768.0,395.0
22,10,715.7,267.7
22,11,700.2,230.0
22,18,567.6,-93.9
22,19,541.8,-136.1
22,20,504.8,-168.9
22,21,462.2,-195.0
22,28,159.1,-370.0
22,29,112.9,-387.7
22,30,63.6,-390.9
22,31,13.9,-385.5
22,41,-481.6,-318.3
22,42,-531.0,-319.5
22,43,-577.9,-335.2
22,44,-621.8,-359.0
22,57,-1184.7,-684.0
22,58,-1205.2,-695.8
22,58,nan,nan
23,0,866.0,500.0
23,1,829.6,478.9
23,2,800.9,451.5
23,3,779.2,418.4
23,4,764.3,381.5
23,6,745.7,303.7
23,7,735.5,261.1
23,17,619.3,-225.2
23,18,597.7,-269.8
23,19,564.0,-306.0
23,20,522.4,-333.5
23,27,219.3,-508.5
23,28,172.1,-523.5
23,29,122.6,-523.9
23,30,74.1,-512.6
23,42,-501.0,-341.6
23,43,-550.4,-338.0
23,44,-598.7,-349.1
23,45,-643.2,-371.4
23,58,-1206.2,-696.4
23,59,-1218.4,-703.5
23,59,nan,nan
24,0,866.0,500.0
24,1,833.1,481.0
24,2,812.1,463.6
24,3,793.5,443.4
24,4,779.8,419.8
24,5,768.0,395.0
24,10,735.6,261.3
24,11,726.1,221.6
24,20,621.5,-216.0
24,21,602.5,-261.7
24,22,570.9,-299.7
24,23,530.6,-328.8
24,30,227.5,-503.8
24,31,181.3,-521.4
24,32,131.9,-524.6
24,33,83.1,-515.3
24,45,-492.0,-344.3
24,46,-541.0,-337.9
24,47,-589.8,-346.2
24,48,-635.1,-366.7
24,61,-1198.0,-691.7
24,62,-1218.4,-703.5
24,62,nan,nan
25,0,866.0,500.0
25,1,829.6,478.9
25,2,800.9,451.5
25,3,779.2,418.4
25,4,765.3,381.3
25,5,759.8,341.7
25,6,759.1,301.7
25,7,758.3,258.0
25,18,748.7,-292.0
25,19,737.3,-340.2
25,20,712.1,-382.9
25,21,675.5,-416.2
25,22,633.2,-442.7
25,31,243.5,-667.7
25,32,196.3,-682.7
25,33,146.7,-683.1
25,34,99.3,-668.9
25,35,54.8,-646.3
25,47,-470.0,-355.4
25,48,-517.4,-341.2
25,49,-567.0,-341.6
25,50,-614.2,-356.7
25,51,-658.3,-380.1
25,64,-1221.2,-705.1
25,65,-1221.2,-705.1
25,65,nan,nan
26,0,866.0,500.0
26,1,833.1,481.0
26,2,812.1,463.6
26,3,793.5,443.4
26,4,779.8,419.8
26,5,768.0,395.0
26,7,759.7,340.7
26,10,758.3,258.1
26,11,757.6,217.4
26,21,748.9,-282.6
26,22,740.2,-331.2
26,23,717.6,-375.2
26,24,682.9,-410.5
26,25,641.3,-438.0
26,34,251.6,-663.0
26,35,205.4,-680.7
26,36,156.1,-683.9
26,37,108.0,-672.3
26,38,63.0,-650.9
26,50,-461.8,-359.9
26,51,-508.2,-343.1
26,52,-557.6,-340.8
26,53,-605.5,-353.1
26,54,-650.2,-375.4
26,67,-1213.1,-700.4
26,68,-1213.1,-700.4
26,68,nan,nan
27,0,866.0,500.0
27,1,829.6,478.9
27,2,791.4,467.9
27,3,751.9,465.6
27,5,672.2,471.1
27,6,633.2,462.2
27,7,594.5,442.5
27,39,-791.2,-357.5
27,40,-827.8,-390.8
27,41,-852.9,-433.5
27,42,-874.5,-478.6
27,43,-905.0,-517.7
27,44,-945.7,-546.0
27,50,-1205.5,-696.0
27,51,-1217.7,-703.1
27,51,nan,nan
28,0,866.0,500.0
28,1,833.1,481.0
28,2,807.5,471.5
28,3,780.7,465.4
28,4,753.5,465.5
28,7,671.3,470.9
28,8,644.4,464.8
28,9,618.5,456.4
28,10,594.6,442.6
28,11,559.3,422.2
28,42,-783.0,-352.8
28,43,-821.4,-383.9
28,44,-848.8,-425.1
28,45,-870.5,-470.1
28,46,-898.6,-510.8
28,47,-937.5,-541.3
28,53,-1197.3,-691.3
28,54,-1217.7,-703.1
28,54,nan,nan
29,0,866.0,500.0
29,1,829.6,478.9
29,2,791.4,467.9
29,3,751.9,465.6
29,6,632.3,474.8
29,7,588.7,478.1
29,8,538.8,481.9
29,9,489.8,475.0
29,10,444.9,454.0
29,34,-594.3,-146.0
29,35,-630.9,-179.4
29,36,-656.1,-222.1
29,40,-742.6,-402.4
29,41,-773.0,-441.5
29,42,-813.7,-469.8
29,51,-1203.4,-694.8
29,52,-1215.7,-701.9
29,52,nan,nan
30,0,866.0,500.0
30,1,833.1,481.0
30,2,807.5,471.5
30,3,780.7,465.4
30,4,753.5,465.5
30,10,588.9,478.1
30,11,548.2,481.2
30,12,498.9,477.1
30,13,453.0,458.7
30,37,-586.2,-141.3
30,38,-624.6,-172.5
30,39,-652.0,-213.6
30,43,-738.5,-393.9
30,44,-766.6,-434.6
30,45,-805.6,-465.1
30,54,-1195.3,-690.1
30,55,-1215.7,-701.9
30,55,nan,nan
31,0,866.0,500.0
31,1,829.6,478.9
31,2,791.4,467.9
31,3,751.9,465.3
31,6,632.1,472.7
31,7,588.5,475.5
31,11,388.9,487.9
31,12,339.9,480.3
31,13,295.1,459.1
31,32,-527.6,-15.9
31,33,-564.2,-49.3
31,34,-589.8,-91.8
31,41,-745.6,-405.2
31,42,-776.7,-443.8
31,43,-817.5,-472.0
31,52,-1207.2,-697.0
31,53,-1207.2,-697.0
31,53,nan,nan
32,0,866.0,500.0
32,1,833.1,481.0
32,2,807.5,471.5
32,3,780.7,465.4
32,4,753.4,465.2
32,10,588.7,475.4
32,11,548.0,478.0
32,14,398.3,487.3
32,15,349.0,482.5
32,16,303.3,463.8
32,35,-519.5,-11.2
32,36,-557.8,-42.4
32,37,-585.6,-83.4
32,44,-741.5,-396.8
32,45,-770.2,-437.0
32,46,-809.3,-467.3
32,55,-1199.1,-692.3
32,56,-1219.5,-704.1
32,56,nan,nan
33,0,866.0,500.0
33,1,829.6,478.9
33,2,791.4,467.9
33,3,751.9,465.6
33,4,712.1,469.4
33,6,632.9,480.1
33,7,589.5,486.0
33,15,193.1,539.8
33,16,143.8,535.8
33,17,97.8,517.4
33,18,54.1,493.1
33,25,-249.0,318.1
33,26,-285.7,284.7
33,27,-310.8,242.0
33,28,-330.5,196.1
33,38,-520.0,-266.6
33,39,-548.2,-307.4
33,40,-587.1,-338.0
33,41,-630.0,-363.7
33,54,-1192.9,-688.7
33,55,-1205.2,-695.8
33,55,nan,nan
34,0,866.0,500.0
34,1,833.1,481.0
34,2,807.5,471.5
34,3,780.7,465.4
34,4,753.5,465.5
34,5,726.0,467.6
34,10,589.7,486.0
34,11,549.3,491.4
34,18,202.5,538.5
34,19,153.0,537.3
34,20,106.2,521.6
34,21,62.2,497.8
34,28,-240.9,322.8
34,29,-279.3,291.6
34,30,-306.7,250.5
34,31,-326.9,204.8
34,41,-516.5,-257.9
34,42,-542.2,-300.1
34,43,-579.3,-332.8
34,44,-621.8,-359.0
34,57,-1184.7,-684.0
34,58,-1205.2,-695.8
34,58,nan,nan
35,0,866.0,500.0
35,1,829.6,478.9
35,2,791.4,467.9
35,3,751.9,465.6
35,4,712.5,471.2
35,6,635.8,494.0
35,7,593.9,506.4
35,17,114.6,648.9
35,18,65.2,652.5
35,19,16.9,641.4
35,20,-27.6,619.2
35,27,-330.7,444.2
35,28,-367.3,410.8
35,29,-392.4,368.1
35,30,-406.9,320.5
35,42,-546.4,-263.1
35,43,-567.9,-307.7
35,44,-601.7,-344.0
35,45,-643.2,-371.4
35,58,-1206.2,-696.4
35,59,-1218.4,-703.5
35,59,nan,nan
36,0,866.0,500.0
36,1,833.1,481.0
36,2,807.5,471.5
36,3,780.7,465.4
36,4,753.5,465.5
36,5,726.0,467.6
36,10,594.1,506.4
36,11,555.0,518.0
36,20,123.6,646.2
36,21,74.6,652.6
36,22,25.9,644.3
36,23,-19.4,623.9
36,30,-322.5,448.9
36,31,-360.9,417.7
36,32,-388.4,376.6
36,33,-404.7,329.6
36,45,-544.2,-254.0
36,46,-563.2,-299.6
36,47,-594.7,-337.6
36,48,-635.1,-366.7
36,61,-1198.0,-691.7
36,62,-1218.4,-703.5
36,62,nan,nan
37,0,866.0,500.0
37,1,829.6,478.9
37,2,791.4,467.9
37,3,751.9,465.6
37,4,712.9,472.2
37,5,675.8,487.1
37,6,640.8,506.5
37,7,602.5,527.7
37,18,121.5,794.4
37,19,74.1,808.6
37,20,24.5,808.2
37,21,-22.7,793.1
37,22,-66.8,769.7
37,31,-456.5,544.7
37,32,-493.1,511.4
37,33,-518.3,468.6
37,34,-529.6,420.4
37,35,-532.3,370.6
37,47,-542.8,-229.3
37,48,-554.2,-277.5
37,49,-579.4,-320.2
37,50,-616.0,-353.5
37,51,-658.3,-380.1
37,64,-1221.2,-705.1
37,65,-1221.2,-705.1
37,65,nan,nan
38,0,866.0,500.0
38,1,833.1,481.0
38,2,807.5,471.5
38,3,780.7,465.4
38,4,753.5,465.5
38,5,726.0,467.6
38,7,674.9,487.6
38,10,602.7,527.6
38,11,567.0,547.4
38,21,129.7,789.8
38,22,83.3,806.7
38,23,33.9,809.0
38,24,-14.0,796.7
38,25,-58.7,774.4
38,34,-448.4,549.4
38,35,-486.7,518.2
38,36,-514.2,477.1
38,37,-528.3,429.7
38,38,-532.2,380.0
38,50,-542.6,-219.9
38,51,-551.3,-268.6
38,52,-573.9,-312.5
38,53,-608.6,-347.8
38,54,-650.2,-375.4
38,67,-1213.1,-700.4
38,68,-1213.1,-700.4
38,68,nan,nan
39,0,866.0,500.0
39,1,833.1,481.0
39,13,624.6,360.6
39,14,601.4,347.2
39,15,560.7,323.7
39,55,-1171.4,-676.3
39,56,-1212.4,-700.0
39,56,nan,nan
40,0,866.0,500.0
40,1,833.1,481.0
40,2,819.0,472.8
40,19,634.9,366.6
40,20,622.1,359.2
40,21,591.8,341.7
40,62,-1183.4,-683.2
40,63,-1212.4,-700.0
40,63,nan,nan


==> data/trajectories/triangle_fishing/charlie.csv <==
traj,time,x,y
0,0,-866.0,500.0
0,48,1212.4,-700.0
0,49,1212.4,-700.0
0,49,nan,nan
1,0,-866.0,500.0
1,1,-822.7,475.0
1,2,-774.0,463.9
1,4,-674.3,471.5
1,5,-625.5,460.5
1,38,803.4,-364.5
1,39,837.4,-401.2
1,41,880.7,-491.4
1,42,914.6,-528.1
1,49,1217.7,-703.1
1,50,1217.7,-703.1
1,50,nan,nan
2,0,-866.0,500.0
2,1,-822.7,475.0
2,2,-774.0,463.9
2,7,-524.7,483.0
2,8,-475.9,471.9
2,33,606.6,-153.1
2,34,640.6,-189.8
2,39,748.7,-415.2
2,40,782.7,-451.9
2,50,1215.7,-701.9
2,51,1215.7,-701.9
2,51,nan,nan
3,0,-866.0,500.0
3,1,-822.7,475.0
3,2,-774.0,463.9
3,10,-374.7,488.8
3,11,-326.1,477.0
3,31,539.9,-23.0
3,32,573.9,-59.7
3,40,752.0,-417.9
3,41,786.5,-454.1
3,51,1219.5,-704.1
3,52,1219.5,-704.1
3,52,nan,nan
4,0,-866.0,500.0
4,1,-822.7,475.0
4,2,-774.0,463.9
4,3,-724.1,467.7
4,14,-179.1,541.7
4,15,-129.8,533.4
4,16,-85.1,511.0
4,24,261.3,311.0
4,25,295.3,274.3
4,26,316.9,229.2
4,37,525.4,-279.7
4,38,557.2,-318.3
4,39,598.9,-345.8
4,53,1205.2,-695.8
4,54,1205.2,-695.8
4,54,nan,nan
5,0,-866.0,500.0
5,1,-822.7,475.0
5,2,-774.0,463.9
5,3,-724.1,467.7
5,16,-101.1,652.9
5,17,-51.1,652.4
5,18,-3.5,637.1
5,26,342.9,437.1
5,27,376.9,400.4
5,28,398.5,355.3
5,41,549.7,-276.9
5,42,575.2,-319.9
5,43,612.2,-353.5
5,57,1218.4,-703.5
5,58,1218.4,-703.5
5,58,nan,nan
6,0,-866.0,500.0
6,1,-822.7,475.0
6,2,-774.0,463.9
6,3,-724.1,467.7
6,4,-677.6,486.1
6,17,-109.1,801.3
6,18,-60.2,811.5
6,19,-10.4,806.8
6,20,35.8,787.6
6,30,468.8,537.6
6,31,502.8,501.0
6,32,524.4,455.9
6,33,531.7,406.4
6,46,543.0,-243.5
6,47,558.6,-291.0
6,48,587.6,-331.8
6,49,627.3,-362.1
6,63,1233.5,-712.1
6,64,1233.5,-712.1
6,64,nan,nan
7,0,-866.0,500.0
7,1,-822.7,475.0
7,2,-788.7,438.3
7,4,-745.5,348.2
7,5,-711.5,311.5
7,38,717.4,-513.5
7,39,766.2,-524.6
7,41,865.9,-517.0
7,42,914.6,-528.1
7,49,1217.7,-703.1
7,50,1217.7,-703.1
7,50,nan,nan
8,0,-866.0,500.0
8,1,-822.7,475.0
8,2,-788.7,438.3
8,7,-680.6,212.9
8,8,-646.7,176.2
8,33,435.9,-448.8
8,34,484.6,-459.9
8,39,733.9,-440.8
8,40,782.7,-451.9
8,50,1215.7,-701.9
8,51,1215.7,-701.9
8,51,nan,nan
9,0,-866.0,500.0
9,1,-822.7,475.0
9,2,-788.7,438.3
9,10,-610.6,80.2
9,11,-576.1,44.0
9,31,289.9,-456.0
9,32,338.6,-467.1
9,40,737.9,-442.3
9,41,786.5,-454.1
9,51,1219.5,-704.1
9,52,1219.5,-704.1
9,52,nan,nan
10,0,-866.0,500.0
10,1,-822.7,475.0
10,2,-788.7,438.3
10,3,-767.1,393.2
10,14,-558.6,-115.7
10,15,-526.9,-154.3
10,16,-485.1,-181.8
10,24,-138.7,-381.8
10,25,-89.9,-392.9
10,26,-40.1,-389.1
10,37,504.9,-315.1
10,38,554.2,-323.4
10,39,598.9,-345.8
10,53,1205.2,-695.8
10,54,1205.2,-695.8
10,54,nan,nan
11,0,-866.0,500.0
11,1,-822.7,475.0
11,2,-788.7,438.3
11,3,-767.1,393.2
11,16,-616.0,-238.9
11,17,-590.5,-282.0
11,18,-553.5,-315.5
11,26,-207.1,-515.5
11,27,-158.3,-526.6
11,28,-108.4,-522.8
11,41,514.6,-337.6
11,42,564.6,-338.2
11,43,612.2,-353.5
11,57,1218.4,-703.5
11,58,1218.4,-703.5
11,58,nan,nan
12,0,-866.0,500.0
12,1,-822.7,475.0
12,2,-788.7,438.3
12,3,-767.1,393.2
12,4,-759.8,343.8
12,17,-748.5,-306.1
12,18,-732.9,-353.6
12,19,-703.9,-394.4
12,20,-664.2,-424.8
12,30,-231.2,-674.8
12,31,-182.5,-685.9
12,32,-132.6,-682.1
12,33,-86.1,-663.7
12,46,482.4,-348.5
12,47,531.3,-338.3
12,48,581.1,-343.0
12,49,627.3,-362.1
12,63,1233.5,-712.1
12,64,1233.5,-712.1
12,64,nan,nan
13,0,-866.0,500.0
13,1,-829.6,479.0
13,6,-656.4,379.0
13,7,-618.5,357.1
13,49,1200.2,-692.9
13,50,1212.4,-700.0
13,50,nan,nan
14,0,-866.0,500.0
14,1,-833.0,481.0
14,10,-618.6,357.2
14,11,-583.3,336.8
14,52,1192.0,-688.2
14,53,1212.4,-700.0
14,53,nan,nan
15,0,-866.0,500.0
15,1,-829.6,478.9
15,2,-791.4,467.9
15,3,-751.9,465.6
15,5,-672.2,471.1
15,6,-633.2,462.2
15,7,-594.5,442.5
15,39,791.2,-357.5
15,40,827.8,-390.8
15,41,852.9,-433.5
15,42,874.5,-478.6
15,43,905.0,-517.7
15,44,945.7,-546.0
15,50,1205.5,-696.0
15,51,1217.7,-703.1
15,51,nan,nan
16,0,-866.0,500.0
16,1,-833.1,481.0
16,2,-807.5,471.5
16,3,-780.7,465.4
16,4,-753.5,465.5
16,7,-671.3,470.9
16,8,-644.4,464.8
16,9,-618.5,456.4
16,10,-594.6,442.6
16,11,-559.3,422.2
16,42,783.0,-352.8
16,43,821.4,-383.9
16,44,848.8,-425.1
16,45,870.5,-470.1
16,46,898.6,-510.8
16,47,937.5,-541.3
16,53,1197.3,-691.3
16,54,1217.7,-703.1
16,54,nan,nan
17,0,-866.0,500.0
17,1,-829.6,478.9
17,2,-791.4,467.9
17,3,-751.9,465.6
17,6,-632.3,474.8
17,7,-588.7,478.1
17,8,-538.8,481.9
17,9,-489.8,475.0
17,10,-444.9,454.0
17,34,594.3,-146.0
17,35,630.9,-179.4
17,36,656.1,-222.1
17,40,742.6,-402.4
17,41,773.0,-441.5
17,42,813.7,-469.8
17,51,1203.4,-694.8
17,52,1215.7,-701.9
17,52,nan,nan
18,0,-866.0,500.0
18,1,-833.1,481.0
18,2,-807.5,471.5
18,3,-780.7,465.4
18,4,-753.5,465.5
18,10,-588.9,478.1
18,11,-548.2,481.2
18,12,-498.9,477.1
18,13,-453.0,458.7
18,37,586.2,-141.3
18,38,624.6,-172.5
18,39,652.0,-213.6
18,43,738.5,-393.9
18,44,766.6,-434.6
18,45,805.6,-465.1
18,54,1195.3,-690.1
18,55,1215.7,-701.9
18,55,nan,nan
19,0,-866.0,500.0
19,1,-829.6,478.9
19,2,-791.4,467.9
19,3,-751.9,465.3
19,6,-632.1,472.7
19,7,-588.5,475.5
19,11,-388.9,487.9
19,12,-339.9,480.3
19,13,-295.1,459.1
19,32,527.6,-15.9
19,33,564.2,-49.3
19,34,589.8,-91.8
19,41,745.6,-405.2
19,42,776.7,-443.8
19,43,817.5,-472.0
19,52,1207.2,-697.0
19,53,1207.2,-697.0
19,53,nan,nan
20,0,-866.0,500.0
20,1,-833.1,481.0
20,2,-807.5,471.5
20,3,-780.7,465.4
20,4,-753.4,465.2
20,10,-588.7,475.4
20,11,-548.0,478.0
20,14,-398.3,487.3
20,15,-349.0,482.5
20,16,-303.3,463.8
20,35,519.5,-11.2
20,36,557.8,-42.4
20,37,585.6,-83.4
20,44,741.5,-396.8
20,45,770.2,-437.0
20,46,809.3,-467.3
20,55,1199.1,-692.3
20,56,1219.5,-704.1
20,56,nan,nan
21,0,-866.0,500.0
21,1,-829.6,478.9
21,2,-791.4,467.9
21,3,-751.9,465.6
21,4,-712.1,469.4
21,6,-632.9,480.1
21,7,-589.5,486.0
21,15,-193.1,539.8
21,16,-143.8,535.8
21,17,-97.8,517.4
21,18,-54.1,493.1
21,25,249.0,318.1
21,26,285.7,284.7
21,27,310.8,242.0
21,28,330.5,196.1
21,38,520.0,-266.6
21,39,548.2,-307.4
21,40,587.1,-338.0
21,41,630.0,-363.7
21,54,1192.9,-688.7
21,55,1205.2,-695.8
21,55,nan,nan
22,0,-866.0,500.0
22,1,-833.1,481.0
22,2,-807.5,471.5
22,3,-780.7,465.4
22,4,-753.5,465.5
22,5,-726.0,467.6
22,10,-589.7,486.0
22,11,-549.3,491.4
22,18,-202.5,538.5
22,19,-153.0,537.3
22,20,-106.2,521.6
22,21,-62.2,497.8
22,28,240.9,322.8
22,29,279.3,291.6
22,30,306.7,250.5
22,31,326.9,204.8
22,41,516.5,-257.9
22,42,542.2,-300.1
22,43,579.3,-332.8
22,44,621.8,-359.0
22,57,1184.7,-684.0
22,58,1205.2,-695.8
22,58,nan,nan
23,0,-866.0,500.0
23,1,-829.6,478.9
23,2,-791.4,467.9
23,3,-751.9,465.6
23,4,-712.5,471.2
23,6,-635.8,494.0
23,7,-593.9,506.4
23,17,-114.6,648.9
23,18,-65.2,652.5
23,19,-16.9,641.4
23,20,27.6,619.2
23,27,330.7,444.2
23,28,367.3,410.8
23,29,392.4,368.1
23,30,406.9,320.5
23,42,546.4,-263.1
23,43,567.9,-307.7
23,44,601.7,-344.0
23,45,643.2,-371.4
23,58,1206.2,-696.4
23,59,1218.4,-703.5
23,59,nan,nan
24,0,-866.0,500.0
24,1,-833.1,481.0
24,2,-807.5,471.5
24,3,-780.7,465.4
24,4,-753.5,465.5
24,5,-726.0,467.6
24,10,-594.1,506.4
24,11,-555.0,518.0
24,20,-123.6,646.2
24,21,-74.6,652.6
24,22,-25.9,644.3
24,23,19.4,623.9
24,30,322.5,448.9
24,31,360.9,417.7
24,32,388.4,376.6
24,33,404.7,329.6
24,45,544.2,-254.0
24,46,563.2,-299.6
24,47,594.7,-337.6
24,48,635.1,-366.7
24,61,1198.0,-691.7
24,62,1218.4,-703.5
24,62,nan,nan
25,0,-866.0,500.0
25,1,-829.6,478.9
25,2,-791.4,467.9
25,3,-751.9,465.6
25,4,-712.9,472.2
25,5,-675.8,487.1
25,6,-640.8,506.5
25,7,-602.5,527.7
25,18,-121.5,794.4
25,19,-74.1,808.6
25,20,-24.5,808.2
25,21,22.7,793.1
25,22,66.8,769.7
25,31,456.5,544.7
25,32,493.1,511.4
25,33,518.3,468.6
25,34,529.6,420.4
25,35,532.3,370.6
25,47,542.8,-229.3
25,48,554.2,-277.5
25,49,579.4,-320.2
25,50,616.0,-353.5
25,51,658.3,-380.1
25,64,1221.2,-705.1
25,65,1221.2,-705.1
25,65,nan,nan
26,0,-866.0,500.0
26,1,-833.1,481.0
26,2,-807.5,471.5
26,3,-780.7,465.4
26,4,-753.5,465.5
26,5,-726.0,467.6
26,7,-674.9,487.6
26,10,-602.7,527.6
26,11,-567.0,547.4
26,21,-129.7,789.8
26,22,-83.3,806.7
26,23,-33.9,809.0
26,24,14.0,796.7
26,25,58.7,774.4
26,34,448.4,549.4
26,35,486.7,518.2
26,36,514.2,477.1
26,37,528.3,429.7
26,38,532.2,380.0
26,50,542.6,-219.9
26,51,551.3,-268.6
26,52,573.9,-312.5
26,53,608.6,-347.8
26,54,650.2,-375.4
26,67,1213.1,-700.4
26,68,1213.1,-700.4
26,68,nan,nan
27,0,-866.0,500.0
27,1,-829.6,478.9
27,2,-800.9,451.5
27,3,-779.2,418.4
27,5,-744.1,346.6
27,6,-716.9,317.3
27,7,-680.5,293.6
27,39,705.2,-506.4
27,40,752.4,-521.5
27,41,801.9,-521.9
27,42,851.8,-518.1
27,43,900.8,-524.9
27,44,945.7,-546.0
27,50,1205.5,-696.0
27,51,1217.7,-703.1
27,51,nan,nan
28,0,-866.0,500.0
28,1,-833.1,481.0
28,2,-812.1,463.6
28,3,-793.5,443.4
28,4,-779.8,419.8
28,7,-743.4,345.9
28,8,-724.7,325.7
28,9,-704.5,307.4
28,10,-680.6,293.6
28,11,-645.3,273.3
28,42,697.0,-501.7
28,43,743.2,-519.4
28,44,792.5,-522.6
28,45,842.4,-518.8
28,46,891.7,-522.8
28,47,937.5,-541.3
28,53,1197.3,-691.3
28,54,1217.7,-703.1
28,54,nan,nan
29,0,-866.0,500.0
29,1,-829.6,478.9
29,2,-800.9,451.5
29,3,-779.2,418.4
29,6,-727.3,310.2
29,7,-708.4,270.8
29,8,-686.8,225.7
29,9,-656.3,186.6
29,10,-615.6,158.3
29,34,423.6,-441.7
29,35,470.8,-456.7
29,36,520.4,-457.1
29,40,719.8,-441.9
29,41,768.9,-448.7
29,42,813.7,-469.8
29,51,1203.4,-694.8
29,52,1215.7,-701.9
29,52,nan,nan
30,0,-866.0,500.0
30,1,-833.1,481.0
30,2,-812.1,463.6
30,3,-793.5,443.4
30,4,-779.8,419.8
30,10,-708.5,270.9
30,11,-690.8,234.1
30,12,-662.7,193.5
30,13,-623.8,163.0
30,37,415.5,-437.0
30,38,461.7,-454.6
30,39,511.0,-457.8
30,43,710.4,-442.6
30,44,759.7,-446.6
30,45,805.6,-465.1
30,54,1195.3,-690.1
30,55,1215.7,-701.9
30,55,nan,nan
31,0,-866.0,500.0
31,1,-829.6,478.9
31,2,-800.9,451.5
31,3,-778.9,418.5
31,6,-725.5,311.1
31,7,-706.0,271.9
31,11,-617.0,92.8
31,12,-585.9,54.2
31,13,-545.1,26.0
31,32,277.6,-449.0
31,33,324.8,-464.0
31,34,374.4,-464.9
31,41,723.7,-443.2
31,42,772.7,-450.7
31,43,817.5,-472.0
31,52,1207.2,-697.0
31,53,1207.2,-697.0
31,53,nan,nan
32,0,-866.0,500.0
32,1,-833.1,481.0
32,2,-812.1,463.6
32,3,-793.5,443.4
32,4,-779.6,419.9
32,10,-706.1,272.1
32,11,-687.9,235.6
32,14,-621.1,101.3
32,15,-592.4,61.0
32,16,-553.3,30.7
32,35,269.5,-444.3
32,36,315.7,-461.9
32,37,365.0,-465.5
32,44,714.3,-443.7
32,45,763.6,-448.5
32,46,809.3,-467.3
32,55,1199.1,-692.3
32,56,1219.5,-704.1
32,56,nan,nan
33,0,-866.0,500.0
33,1,-829.6,478.9
33,2,-800.9,451.5
33,3,-779.2,418.4
33,4,-762.5,382.0
33,6,-732.2,308.0
33,7,-715.6,267.5
33,15,-564.0,-102.6
33,16,-535.9,-143.4
33,17,-496.9,-174.0
33,18,-454.1,-199.7
33,25,-151.0,-374.7
33,26,-103.7,-389.8
33,27,-54.2,-390.2
33,28,-4.6,-384.3
33,38,490.9,-317.0
33,39,540.3,-321.0
33,40,586.3,-339.4
33,41,630.0,-363.7
33,54,1192.9,-688.7
33,55,1205.2,-695.8
33,55,nan,nan
34,0,-866.0,500.0
34,1,-833.1,481.0
34,2,-812.1,463.6
34,3,-793.5,443.4
34,4,-779.8,419.8
34,5,-768.0,395.0
34,10,-715.7,267.7
34,11,-700.2,230.0
34,18,-567.6,-93.9
34,19,-541.8,-136.1
34,20,-504.8,-168.9
34,21,-462.2,-195.0
34,28,-159.1,-370.0
34,29,-112.9,-387.7
34,30,-63.6,-390.9
34,31,-13.9,-385.5
34,41,481.6,-318.3
34,42,531.0,-319.5
34,43,577.9,-335.2
34,44,621.8,-359.0
34,57,1184.7,-684.0
34,58,1205.2,-695.8
34,58,nan,nan
35,0,-866.0,500.0
35,1,-829.6,478.9
35,2,-800.9,451.5
35,3,-779.2,418.4
35,4,-764.3,381.5
35,6,-745.7,303.7
35,7,-735.5,261.1
35,17,-619.3,-225.2
35,18,-597.7,-269.8
35,19,-564.0,-306.0
35,20,-522.4,-333.5
35,27,-219.3,-508.5
35,28,-172.1,-523.5
35,29,-122.6,-523.9
35,30,-74.1,-512.6
35,42,501.0,-341.6
35,43,550.4,-338.0
35,44,598.7,-349.1
35,45,643.2,-371.4
35,58,1206.2,-696.4
35,59,1218.4,-703.5
35,59,nan,nan
36,0,-866.0,500.0
36,1,-833.1,481.0
36,2,-812.1,463.6
36,3,-793.5,443.4
36,4,-779.8,419.8
36,5,-768.0,395.0
36,10,-735.6,261.3
36,11,-726.1,221.6
36,20,-621.5,-216.0
36,21,-602.5,-261.7
36,22,-570.9,-299.7
36,23,-530.6,-328.8
36,30,-227.5,-503.8
36,31,-181.3,-521.4
36,32,-131.9,-524.6
36,33,-83.1,-515.3
36,45,492.0,-344.3
36,46,541.0,-337.9
36,47,589.8,-346.2
36,48,635.1,-366.7
36,61,1198.0,-691.7
36,62,1218.4,-703.5
36,62,nan,nan
37,0,-866.0,500.0
37,1,-829.6,478.9
37,2,-800.9,451.5
37,3,-779.2,418.4
37,4,-765.3,381.3
37,5,-759.8,341.7
37,6,-759.1,301.7
37,7,-758.3,258.0
37,18,-748.7,-292.0
37,19,-737.3,-340.2
37,20,-712.1,-382.9
37,21,-675.5,-416.2
37,22,-633.2,-442.7
37,31,-243.5,-667.7
37,32,-196.3,-682.7
37,33,-146.7,-683.1
37,34,-99.3,-668.9
37,35,-54.8,-646.3
37,47,470.0,-355.4
37,48,517.4,-341.2
37,49,567.0,-341.6
37,50,614.2,-356.7
37,51,658.3,-380.1
37,64,1221.2,-705.1
37,65,1221.2,-705.1
37,65,nan,nan
38,0,-866.0,500.0
38,1,-833.1,481.0
38,2,-812.1,463.6
38,3,-793.5,443.4
38,4,-779.8,419.8
38,5,-768.0,395.0
38,7,-759.7,340.7
38,10,-758.3,258.1
38,11,-757.6,217.4
38,21,-748.9,-282.6
38,22,-740.2,-331.2
38,23,-717.6,-375.2
38,24,-682.9,-410.5
38,25,-641.3,-438.0
38,34,-251.6,-663.0
38,35,-205.4,-680.7
38,36,-156.1,-683.9
38,37,-108.0,-672.3
38,38,-63.0,-650.9
38,50,461.8,-359.9
38,51,508.2,-343.1
38,52,557.6,-340.8
38,53,605.5,-353.1
38,54,650.2,-375.4
38,67,1213.1,-700.4
38,68,1213.1,-700.4
38,68,nan,nan
39,0,-866.0,500.0
39,1,-833.1,481.0
39,13,-624.6,360.6
39,14,-601.4,347.2
39,15,-560.7,323.7
39,55,1171.4,-676.3
39,56,1212.4,-700.0
39,56,nan,nan
40,0,-866.0,500.0
40,1,-833.1,481.0
40,2,-819.0,472.8
40,19,-634.9,366.6
40,20,-622.1,359.2
40,21,-591.8,341.7
40,62,1183.4,-683.2
40,63,1212.4,-700.0
40,63,nan,nan

